Restricting Entries to All-Pay Contests

We study an all-pay contest in which players with low abilities are filtered out before competing for prizes. We consider a setting where the designer admits a certain number of top players. The admitted players update their beliefs based on the signal that their abilities are among the top, which leads to posterior beliefs that, even under i.i.d. priors, are correlated and depend on each player's private ability. We find that all effects of this elimination mechanism -- including the reduction in the number of admitted players and the resulting updated beliefs -- are captured by an \textit{inflated ability}. A symmetric and strictly increasing equilibrium strategy exists if and only if this inflated ability is increasing in the player's true ability. Under this condition, we explicitly characterize the unique strictly increasing Bayesian equilibrium strategy. Focusing on a winner-take-all prize structure, we find that each admitted player's effort strictly decreases as the admitted number increases. As a result, it is optimal to admit only two players in terms of maximizing the expected highest effort. Finally, in a two-stage extension, we find that there does not exist a symmetric and strictly increasing equilibrium strategy.

==> fig/belief/data/H_values_data_uniformprior.txt <==
ai	 n2	 H
0.100000	 2	 198.837209
0.100000	 3	 186.572060
0.100000	 4	 174.317346
0.100000	 5	 162.075205
0.100000	 6	 149.848390
0.100000	 7	 137.640505
0.100000	 8	 125.456359
0.100000	 9	 113.302491
0.100000	 10	 101.188017
0.100000	 11	 89.125978
0.100000	 12	 77.135628
0.100000	 13	 65.246426
0.100000	 14	 53.505363
0.100000	 15	 41.991086
0.100000	 16	 30.842550
0.100000	 17	 20.319638
0.100000	 18	 10.931424
0.100000	 19	 3.663557
0.100000	 20	 0.000000
0.109091	 2	 184.018158
0.109091	 3	 172.552202
0.109091	 4	 161.097107
0.109091	 5	 149.655118
0.109091	 6	 138.229128
0.109091	 7	 126.822936
0.109091	 8	 115.441611
0.109091	 9	 104.092069
0.109091	 10	 92.783962
0.109091	 11	 81.531128
0.109091	 12	 70.354027
0.109091	 13	 59.284003
0.109091	 14	 48.371062
0.109091	 15	 37.698752
0.109091	 16	 27.413890
0.109091	 17	 17.787592
0.109091	 18	 9.336314
0.109091	 19	 3.000604
0.109091	 20	 0.000000
0.118182	 2	 171.510304
0.118182	 3	 160.714420
0.118182	 4	 149.929847
0.118182	 5	 139.158941
0.118182	 6	 128.404745
0.118182	 7	 117.671260
0.118182	 8	 106.963840
0.118182	 9	 96.289797
0.118182	 10	 85.659358
0.118182	 11	 75.087212
0.118182	 12	 64.595110
0.118182	 13	 54.216405
0.118182	 14	 44.004305
0.118182	 15	 34.047513
0.118182	 16	 24.500934
0.118182	 17	 15.646581
0.118182	 18	 8.005503
0.118182	 19	 2.465763
0.118182	 20	 0.000000
0.127273	 2	 160.819246
0.127273	 3	 150.591754
0.127273	 4	 140.376043
0.127273	 5	 130.174590
0.127273	 6	 119.990599
0.127273	 7	 109.828285
0.127273	 8	 99.693304
0.127273	 9	 89.593392
0.127273	 10	 79.539390
0.127273	 11	 69.546895
0.127273	 12	 59.639040
0.127273	 13	 49.851320
0.127273	 14	 40.240342
0.127273	 15	 30.900218
0.127273	 16	 21.994129
0.127273	 17	 13.814492
0.127273	 18	 6.883838
0.127273	 19	 2.030860
0.127273	 20	 0.000000
0.136364	 2	 151.582456
0.136364	 3	 141.841782
0.136364	 4	 132.113388
0.136364	 5	 122.399873
0.136364	 6	 112.704613
0.136364	 7	 103.032053
0.136364	 8	 93.388169
0.136364	 9	 83.781151
0.136364	 10	 74.222495
0.136364	 11	 64.728772
0.136364	 12	 55.324587
0.136364	 13	 46.047724
0.136364	 14	 36.958391
0.136364	 15	 28.156362
0.136364	 16	 19.813234
0.136364	 17	 12.231169
0.136364	 18	 5.930757
0.136364	 19	 1.675090
0.136364	 20	 0.000000
0.145454	 2	 143.528066
0.145454	 3	 134.207711
0.145454	 4	 124.900159
0.145454	 5	 115.608144
0.145454	 6	 106.335219
0.145454	 7	 97.086079
0.145454	 8	 87.867038
0.145454	 9	 78.686771
0.145454	 10	 69.557477
0.145454	 11	 60.496766
0.145454	 12	 51.530819
0.145454	 13	 42.699857
0.145454	 14	 34.067903
0.145454	 15	 25.740639
0.145454	 16	 17.898167
0.145454	 17	 10.851539
0.145454	 18	 5.115713
0.145454	 19	 1.382738
0.145454	 20	 0.000000
0.154545	 2	 136.448211
0.154545	 3	 127.493190
0.154545	 4	 118.551521
0.154545	 5	 109.626084
0.154545	 6	 100.720622
0.154545	 7	 91.840092
0.154545	 8	 82.991171
0.154545	 9	 74.183054
0.154545	 10	 65.428688
0.154545	 11	 56.746797
0.154545	 12	 48.165246
0.154545	 13	 39.726853
0.154545	 14	 31.499674
0.154545	 15	 23.595540
0.154545	 16	 16.203075
0.154545	 17	 9.641164
0.154545	 18	 4.415210
0.154545	 19	 1.141702
0.154545	 20	 0.000000
0.163636	 2	 130.181246
0.163636	 3	 121.545518
0.163636	 4	 112.923723
0.163636	 5	 104.318891
0.163636	 6	 95.734971
0.163636	 7	 87.177198
0.163636	 8	 78.652639
0.163636	 9	 70.171040
0.163636	 10	 61.746154
0.163636	 11	 53.397893
0.163636	 12	 45.155924
0.163636	 13	 37.065830
0.163636	 14	 29.199924
0.163636	 15	 21.676411
0.163636	 16	 14.692378
0.163636	 17	 8.573276
0.163636	 18	 3.810837
0.163636	 19	 0.942510
0.163636	 20	 0.000000
0.172727	 2	 124.599589
0.172727	 3	 116.244163
0.172727	 4	 107.903284
0.172727	 5	 99.580141
0.172727	 6	 91.278901
0.172727	 7	 83.005095
0.172727	 8	 74.766208
0.172727	 9	 66.572578
0.172727	 10	 58.438815
0.172727	 11	 50.386108
0.172727	 12	 42.446048
0.172727	 13	 34.667157
0.172727	 14	 27.126238
0.172727	 15	 19.948076
0.172727	 16	 13.338071
0.172727	 17	 7.626741
0.172727	 18	 3.287918
0.172727	 19	 0.777642
0.172727	 20	 0.000000
0.181818	 2	 119.601203
0.181818	 3	 111.492720
0.181818	 4	 103.399429
0.181818	 5	 95.324693
0.181818	 6	 87.272908
0.181818	 7	 79.249925
0.181818	 8	 71.263672
0.181818	 9	 63.325120
0.181818	 10	 55.449802
0.181818	 11	 47.660268
0.181818	 12	 39.990167
0.181818	 13	 32.491149
0.181818	 14	 25.244735
0.181818	 15	 18.382473
0.181818	 16	 12.117823
0.181818	 17	 6.784637
0.181818	 18	 2.834574
0.181818	 19	 0.641064
0.181818	 20	 0.000000
0.190909	 2	 115.103519
0.190909	 3	 107.213163
0.190909	 4	 99.338682
0.190909	 5	 91.483622
0.190909	 6	 83.652624
0.190909	 7	 75.851879
0.190909	 8	 68.089791
0.190909	 9	 60.378008
0.190909	 10	 52.733049
0.190909	 11	 45.178928
0.190909	 12	 37.751487
0.190909	 13	 30.505698
0.190909	 14	 23.528037
0.190909	 15	 16.956963
0.190909	 16	 11.013621
0.190909	 17	 6.033238
0.190909	 18	 2.441053
0.190909	 19	 0.527882
0.190909	 20	 0.000000
0.200000	 2	 111.039008
0.200000	 3	 103.341673
0.200000	 4	 95.660935
0.200000	 5	 88.000533
0.200000	 6	 80.365372
0.200000	 7	 72.762005
0.200000	 8	 65.199344
0.200000	 9	 57.689766
0.200000	 10	 50.250846
0.200000	 11	 42.908162
0.200000	 12	 35.699901
0.200000	 13	 28.684560
0.200000	 14	 21.953798
0.200000	 15	 15.653100
0.200000	 16	 10.010789
0.200000	 17	 5.361273
0.200000	 18	 2.099249
0.200000	 19	 0.434099
0.200000	 20	 0.000000
0.209091	 2	 107.351920
0.209091	 3	 99.825551
0.209091	 4	 92.316541
0.209091	 5	 84.828836
0.209091	 6	 77.367624
0.209091	 7	 69.939844
0.209091	 8	 62.554954
0.209091	 9	 55.226107
0.209091	 10	 47.972014
0.209091	 11	 40.819927
0.209091	 12	 33.810538
0.209091	 13	 27.006079
0.209091	 14	 20.503617
0.209091	 15	 14.455725
0.209091	 16	 9.097252
0.209091	 17	 4.759378
0.209091	 18	 1.802345
0.209091	 19	 0.356429
0.209091	 20	 0.000000
0.218182	 2	 103.995824
0.218182	 3	 96.620897
0.218182	 4	 89.264135
0.218182	 5	 81.929706
0.218182	 6	 74.623097
0.218182	 7	 67.351663
0.218182	 8	 60.125445
0.218182	 9	 52.958431
0.218182	 10	 45.870549
0.218182	 11	 38.890843
0.218182	 12	 32.062678
0.218182	 13	 25.452237
0.218182	 14	 19.162217
0.218182	 15	 13.352280
0.218182	 16	 8.262991
0.218182	 17	 4.219686
0.218182	 18	 1.544550
0.218182	 19	 0.292157
0.218182	 20	 0.000000
0.227273	 2	 100.931753
0.227273	 3	 93.690856
0.227273	 4	 86.468980
0.227273	 5	 79.270524
0.227273	 6	 72.101300
0.227273	 7	 64.969105
0.227273	 8	 57.884606
0.227273	 9	 50.862689
0.227273	 10	 43.924582
0.227273	 11	 37.101255
0.227273	 12	 30.438918
0.227273	 13	 24.007933
0.227273	 14	 17.916827
0.227273	 15	 12.332291
0.227273	 16	 7.499620
0.227273	 17	 3.735515
0.227273	 18	 1.320897
0.227273	 19	 0.239029
0.227273	 20	 0.000000
0.236363	 2	 98.126764
0.236363	 3	 91.004263
0.236363	 4	 83.901687
0.236363	 5	 76.823689
0.236363	 6	 69.776420
0.236363	 7	 62.768156
0.236363	 8	 55.810235
0.236363	 9	 48.918504
0.236363	 10	 42.115590
0.236363	 11	 35.434521
0.236363	 12	 28.924543
0.236363	 13	 22.660423
0.236363	 14	 16.756708
0.236363	 15	 11.386967
0.236363	 16	 6.800064
0.236363	 17	 3.301130
0.236363	 18	 1.127100
0.236363	 19	 0.195174
0.236363	 20	 0.000000
0.245454	 2	 95.552829
0.245454	 3	 88.534590
0.245454	 4	 81.537233
0.245454	 5	 74.565682
0.245454	 6	 67.626455
0.245454	 7	 60.728339
0.245454	 8	 53.883391
0.245454	 9	 47.108491
0.245454	 10	 40.427768
0.245454	 11	 33.876454
0.245454	 12	 27.507028
0.245454	 13	 21.398891
0.245454	 14	 15.672774
0.245454	 15	 10.508889
0.245454	 16	 6.158308
0.245454	 17	 2.911558
0.245454	 18	 0.959429
0.245454	 19	 0.159027
0.245454	 20	 0.000000
0.254545	 2	 93.185955
0.254545	 3	 86.259115
0.254545	 4	 79.354174
0.254545	 5	 72.476342
0.254545	 6	 65.632533
0.254545	 7	 58.832079
0.254545	 8	 52.087813
0.254545	 9	 45.417722
0.254545	 10	 38.847550
0.254545	 11	 32.414886
0.254545	 12	 26.175648
0.254545	 13	 20.214108
0.254545	 14	 14.657309
0.254545	 15	 9.691761
0.254545	 16	 5.569195
0.254545	 17	 2.562444
0.254545	 18	 0.814625
0.254545	 19	 0.129287
0.254545	 20	 0.000000
0.263636	 2	 91.005496
0.263636	 3	 84.158275
0.263636	 4	 77.334032
0.263636	 5	 70.538284
0.263636	 6	 63.778368
0.263636	 7	 57.064205
0.263636	 8	 50.409455
0.263636	 9	 43.833302
0.263636	 10	 37.363218
0.263636	 11	 31.039318
0.263636	 12	 24.921177
0.263636	 13	 19.098164
0.263636	 14	 13.703728
0.263636	 15	 8.930215
0.263636	 16	 5.028269
0.263636	 17	 2.249940
0.263636	 18	 0.689827
0.263636	 19	 0.104863
0.263636	 20	 0.000000
0.272727	 2	 88.993589
0.272727	 3	 82.215133
0.272727	 4	 75.460799
0.272727	 5	 68.736436
0.272727	 6	 62.049833
0.272727	 7	 55.411542
0.272727	 8	 48.836118
0.272727	 9	 42.344026
0.272727	 10	 35.964597
0.272727	 11	 29.740649
0.272727	 12	 23.735636
0.272727	 13	 18.044252
0.272727	 14	 12.806396
0.272727	 15	 8.219655
0.272727	 16	 4.531645
0.272727	 17	 1.970614
0.272727	 18	 0.582517
0.272727	 19	 0.084847
0.272727	 20	 0.000000
0.281818	 2	 87.134715
0.281818	 3	 80.414958
0.281818	 4	 73.720540
0.281818	 5	 67.057665
0.281818	 6	 60.434606
0.281818	 7	 53.862594
0.281818	 8	 47.357147
0.281818	 9	 40.940108
0.281818	 10	 34.642805
0.281818	 11	 28.510947
0.281818	 12	 22.612099
0.281818	 13	 17.046496
0.281818	 14	 11.960476
0.281818	 15	 7.556124
0.281818	 16	 4.075907
0.281818	 17	 1.721384
0.281818	 18	 0.490473
0.281818	 19	 0.068477
0.281818	 20	 0.000000
0.290909	 2	 85.415329
0.290909	 3	 78.744882
0.290909	 4	 72.101069
0.290909	 5	 65.490471
0.290909	 6	 58.921887
0.290909	 7	 52.407276
0.290909	 8	 45.963190
0.290909	 9	 39.612958
0.290909	 10	 33.390052
0.290909	 11	 27.343270
0.290909	 12	 21.544532
0.290909	 13	 16.099812
0.290909	 14	 11.161807
0.290909	 15	 6.936202
0.290909	 16	 3.658023
0.290909	 17	 1.499461
0.290909	 18	 0.411733
0.290909	 19	 0.055122
0.290909	 20	 0.000000
0.300000	 2	 83.823567
0.300000	 3	 77.193618
0.300000	 4	 70.591682
0.300000	 5	 64.024746
0.300000	 6	 57.502169
0.300000	 7	 51.036698
0.300000	 8	 44.645999
0.300000	 9	 38.354999
0.300000	 10	 32.199474
0.300000	 11	 26.231522
0.300000	 12	 20.527660
0.300000	 13	 15.199790
0.300000	 14	 10.406803
0.300000	 15	 6.356913
0.300000	 16	 3.275276
0.300000	 17	 1.302306
0.300000	 18	 0.344562
0.300000	 19	 0.044250
0.300000	 20	 0.000000
0.309091	 2	 82.348998
0.309091	 3	 75.751229
0.309091	 4	 69.182941
0.309091	 5	 62.651558
0.309091	 6	 56.167043
0.309091	 7	 49.742990
0.309091	 8	 43.398266
0.309091	 9	 37.159518
0.309091	 10	 31.064996
0.309091	 11	 25.170324
0.309091	 12	 19.556865
0.309091	 13	 14.342602
0.309091	 14	 9.692369
0.309091	 15	 5.815660
0.309091	 16	 2.925208
0.309091	 17	 1.127599
0.309091	 18	 0.287431
0.309091	 19	 0.035424
0.309091	 20	 0.000000
0.318182	 2	 80.982423
0.318182	 3	 74.408936
0.318182	 4	 67.866494
0.318182	 5	 61.362992
0.318182	 6	 54.909043
0.318182	 7	 48.519153
0.318182	 8	 42.213485
0.318182	 9	 36.020540
0.318182	 10	 29.981226
0.318182	 11	 24.154923
0.318182	 12	 18.628093
0.318182	 13	 13.524925
0.318182	 14	 9.015830
0.318182	 15	 5.310152
0.318182	 16	 2.605574
0.318182	 17	 0.973208
0.318182	 18	 0.238987
0.318182	 19	 0.028276
0.318182	 20	 0.000000
0.327272	 2	 79.715707
0.327272	 3	 73.158958
0.327272	 4	 66.634922
0.327272	 5	 60.152001
0.327272	 6	 53.721509
0.327272	 7	 47.358936
0.327272	 8	 41.085843
0.327272	 9	 34.932728
0.327272	 10	 28.943351
0.327272	 11	 23.181101
0.327272	 12	 17.737782
0.327272	 13	 12.743871
0.327272	 14	 8.374875
0.327272	 15	 4.838362
0.327272	 16	 2.314306
0.327272	 17	 0.837171
0.327272	 18	 0.198040
0.327272	 19	 0.022504
0.327272	 20	 0.000000
0.336363	 2	 78.541636
0.336363	 3	 71.994377
0.336363	 4	 65.481613
0.336363	 5	 59.012290
0.336363	 6	 52.598479
0.336363	 7	 46.256733
0.336363	 8	 40.010119
0.336363	 9	 33.891291
0.336363	 10	 27.947072
0.336363	 11	 22.245111
0.336363	 12	 16.882801
0.336363	 13	 11.996937
0.336363	 14	 7.767500
0.336363	 15	 4.398474
0.336363	 16	 2.049478
0.336363	 17	 0.717682
0.336363	 18	 0.163544
0.336363	 19	 0.017855
0.336363	 20	 0.000000
0.345454	 2	 77.453801
0.345454	 3	 70.909029
0.345454	 4	 64.400657
0.345454	 5	 57.938217
0.345454	 6	 51.534596
0.345454	 7	 45.207495
0.345454	 8	 38.981610
0.345454	 9	 32.891917
0.345454	 10	 26.988526
0.345454	 11	 21.343617
0.345454	 12	 16.060400
0.345454	 13	 11.281955
0.345454	 14	 7.191968
0.345454	 15	 3.988847
0.345454	 16	 1.809289
0.345454	 17	 0.613073
0.345454	 18	 0.134581
0.345454	 19	 0.014121
0.345454	 20	 0.000000
0.354545	 2	 76.446494
0.354545	 3	 69.897407
0.354545	 4	 63.386755
0.354545	 5	 56.924705
0.354545	 6	 50.525026
0.354545	 7	 44.206658
0.354545	 8	 37.996059
0.354545	 9	 31.930708
0.354545	 10	 26.064243
0.354545	 11	 20.473646
0.354545	 12	 15.268166
0.354545	 13	 10.597056
0.354545	 14	 6.646772
0.354545	 15	 3.607984
0.354545	 16	 1.592035
0.354545	 17	 0.521805
0.354545	 18	 0.110348
0.354545	 19	 0.011132
0.354545	 20	 0.000000
0.363636	 2	 75.514627
0.363636	 3	 68.954577
0.363636	 4	 62.435142
0.363636	 5	 55.967173
0.363636	 6	 49.565392
0.363636	 7	 43.250080
0.363636	 8	 37.049600
0.363636	 9	 31.004130
0.363636	 10	 25.171089
0.363636	 11	 19.632548
0.363636	 12	 14.503986
0.363636	 13	 9.940630
0.363636	 14	 6.130595
0.363636	 15	 3.254502
0.363636	 16	 1.396104
0.363636	 17	 0.442463
0.363636	 18	 0.090145
0.363636	 19	 0.008746
0.363636	 20	 0.000000
0.372727	 2	 74.653657
0.372727	 3	 68.076115
0.372727	 4	 61.541523
0.372727	 5	 55.061472
0.372727	 6	 48.651714
0.372727	 7	 42.333985
0.372727	 8	 36.138705
0.372727	 9	 30.108965
0.372727	 10	 24.306234
0.372727	 11	 18.817961
0.372727	 12	 13.766018
0.372727	 13	 9.311302
0.372727	 14	 5.642287
0.372727	 15	 2.927103
0.372727	 16	 1.219958
0.372727	 17	 0.373744
0.372727	 18	 0.073364
0.372727	 19	 0.006848
0.372727	 20	 0.000000
0.381818	 2	 73.859525
0.381818	 3	 67.258043
0.381818	 4	 60.702016
0.381818	 5	 54.203833
0.381818	 6	 47.780365
0.381818	 7	 41.454920
0.381818	 8	 35.260147
0.381818	 9	 29.242278
0.381818	 10	 23.467118
0.381818	 11	 18.027783
0.381818	 12	 13.052663
0.381818	 13	 8.707901
0.381818	 14	 5.180831
0.381818	 15	 2.624563
0.381818	 16	 1.062127
0.381818	 17	 0.314455
0.381818	 18	 0.059476
0.381818	 19	 0.005343
0.381818	 20	 0.000000
0.390909	 2	 73.128603
0.390909	 3	 66.496781
0.390909	 4	 59.913101
0.390909	 5	 53.390820
0.390909	 6	 46.948019
0.390909	 7	 40.609711
0.390909	 8	 34.410958
0.390909	 9	 28.401382
0.390909	 10	 22.651420
0.390909	 11	 17.260147
0.390909	 12	 12.362544
0.390909	 13	 8.129438
0.390909	 14	 4.745323
0.390909	 15	 2.345705
0.390909	 16	 0.921206
0.390909	 17	 0.263503
0.390909	 18	 0.048027
0.390909	 19	 0.004153
0.390909	 20	 0.000000
0.400000	 2	 72.457651
0.400000	 3	 65.789102
0.400000	 4	 59.171584
0.400000	 5	 52.619292
0.400000	 6	 46.151620
0.400000	 7	 39.795432
0.400000	 8	 33.588404
0.400000	 9	 27.583808
0.400000	 10	 21.857038
0.400000	 11	 16.513402
0.400000	 12	 11.694486
0.400000	 13	 7.575085
0.400000	 14	 4.334947
0.400000	 15	 2.089391
0.400000	 16	 0.795850
0.400000	 17	 0.219895
0.400000	 18	 0.038625
0.400000	 19	 0.003216
0.400000	 20	 0.000000
0.409091	 2	 71.843772
0.409091	 3	 65.132095
0.409091	 4	 58.474555
0.409091	 5	 51.886366
0.409091	 6	 45.388347
0.409091	 7	 39.009373
0.409091	 8	 32.789949
0.409091	 9	 26.787289
0.409091	 10	 21.082064
0.409091	 11	 15.786093
0.409091	 12	 11.047500
0.409091	 13	 7.044153
0.409091	 14	 3.948956
0.409091	 15	 1.854510
0.409091	 16	 0.684770
0.409091	 17	 0.182728
0.409091	 18	 0.030936
0.409091	 19	 0.002481
0.409091	 20	 0.000000
0.418181	 2	 71.284386
0.418181	 3	 64.523131
0.418181	 4	 57.819359
0.418181	 5	 51.189388
0.418181	 6	 44.655587
0.418181	 7	 38.249013
0.418181	 8	 32.013243
0.418181	 9	 26.009731
0.418181	 10	 20.324775
0.418181	 11	 15.076951
0.418181	 12	 10.420763
0.418181	 13	 6.536076
0.418181	 14	 3.586652
0.418181	 15	 1.639966
0.418181	 16	 0.586737
0.418181	 17	 0.151185
0.418181	 18	 0.024672
0.418181	 19	 0.001906
0.418181	 20	 0.000000
0.427272	 2	 70.777197
0.427272	 3	 63.959838
0.427272	 4	 57.203567
0.427272	 5	 50.525905
0.427272	 6	 43.950905
0.427272	 7	 37.511999
0.427272	 8	 31.256089
0.427272	 9	 25.249202
0.427272	 10	 19.583613
0.427272	 11	 14.384877
0.427272	 12	 9.813611
0.427272	 13	 6.050388
0.427272	 14	 3.247370
0.427272	 15	 1.444676
0.427272	 16	 0.500581
0.427272	 17	 0.124533
0.427272	 18	 0.019591
0.427272	 19	 0.001458
0.427272	 20	 0.000000
0.436363	 2	 70.320165
0.436363	 3	 63.440071
0.436363	 4	 56.624954
0.436363	 5	 49.893644
0.436363	 6	 43.272029
0.436363	 7	 36.796122
0.436363	 8	 30.516434
0.436363	 9	 24.503915
0.436363	 10	 18.857175
0.436363	 11	 13.708933
0.436363	 12	 9.225522
0.436363	 13	 5.586713
0.436363	 14	 2.930464
0.436363	 15	 1.267563
0.436363	 16	 0.425191
0.436363	 17	 0.102114
0.436363	 18	 0.015488
0.436363	 19	 0.001111
0.436363	 20	 0.000000
0.445454	 2	 69.911491
0.445454	 3	 62.961892
0.445454	 4	 56.081473
0.445454	 5	 49.290487
0.445454	 6	 42.616822
0.445454	 7	 36.099303
0.445454	 8	 29.792353
0.445454	 9	 23.772216
0.445454	 10	 18.144205
0.445454	 11	 13.048334
0.445454	 12	 8.656104
0.445454	 13	 5.144743
0.445454	 14	 2.635292
0.445454	 15	 1.107557
0.445454	 16	 0.359516
0.445454	 17	 0.083342
0.445454	 18	 0.012188
0.445454	 19	 0.000843
0.445454	 20	 0.000000
0.454545	 2	 69.549595
0.454545	 3	 62.523555
0.454545	 4	 55.571240
0.454545	 5	 48.714455
0.454545	 6	 41.983270
0.454545	 7	 35.419572
0.454545	 8	 29.082029
0.454545	 9	 23.052575
0.454545	 10	 17.443587
0.454545	 11	 12.402441
0.454545	 12	 8.105087
0.454545	 13	 4.724223
0.454545	 14	 2.361204
0.454545	 15	 0.963594
0.454545	 16	 0.302568
0.454545	 17	 0.067697
0.454545	 18	 0.009546
0.454545	 19	 0.000636
0.454545	 20	 0.000000
0.463636	 2	 69.233099
0.463636	 3	 62.123484
0.463636	 4	 55.092514
0.463636	 5	 48.163689
0.463636	 6	 41.369463
0.463636	 7	 34.755059
0.463636	 8	 28.383749
0.463636	 9	 22.343575
0.463636	 10	 16.754335
0.463636	 11	 11.770752
0.463636	 12	 7.572305
0.463636	 13	 4.324939
0.463636	 14	 2.107535
0.463636	 15	 0.834616
0.463636	 16	 0.253420
0.463636	 17	 0.054721
0.463636	 18	 0.007441
0.463636	 19	 0.000478
0.463636	 20	 0.000000
0.472727	 2	 68.960817
0.472727	 3	 61.760261
0.472727	 4	 54.643682
0.472727	 5	 47.636438
0.472727	 6	 40.773582
0.472727	 7	 34.103976
0.472727	 8	 27.695890
0.472727	 9	 21.643911
0.472727	 10	 16.075597
0.472727	 11	 11.152900
0.472727	 12	 7.057691
0.472727	 13	 3.946694
0.472727	 14	 1.873595
0.472727	 15	 0.719578
0.472727	 16	 0.211212
0.472727	 17	 0.044010
0.472727	 18	 0.005771
0.472727	 19	 0.000358
0.472727	 20	 0.000000
0.481818	 2	 68.731740
0.481818	 3	 61.432611
0.481818	 4	 54.223249
0.481818	 5	 47.131039
0.481818	 6	 40.193881
0.481818	 7	 33.464610
0.481818	 8	 27.016911
0.481818	 9	 20.952379
0.481818	 10	 15.406642
0.481818	 11	 10.548644
0.481818	 12	 6.561261
0.481818	 13	 3.589305
0.481818	 14	 1.658665
0.481818	 15	 0.617447
0.481818	 16	 0.175144
0.481818	 17	 0.035214
0.481818	 18	 0.004453
0.481818	 19	 0.000266
0.481818	 20	 0.000000
0.490909	 2	 68.545029
0.490909	 3	 61.139394
0.490909	 4	 53.829818
0.490909	 5	 46.645908
0.490909	 6	 39.628682
0.490909	 7	 32.835311
0.490909	 8	 26.345349
0.490909	 9	 20.267875
0.490909	 10	 14.746869
0.490909	 11	 9.957867
0.490909	 12	 6.083105
0.490909	 13	 3.252579
0.490909	 14	 1.461990
0.490909	 15	 0.527210
0.490909	 16	 0.144480
0.490909	 17	 0.028028
0.490909	 18	 0.003418
0.490909	 19	 0.000197
0.490909	 20	 0.000000
0.500000	 2	 68.400006
0.500000	 3	 60.879593
0.500000	 4	 53.462086
0.500000	 5	 46.179530
0.500000	 6	 39.076359
0.500000	 7	 32.214479
0.500000	 8	 25.679808
0.500000	 9	 19.589397
0.500000	 10	 14.095796
0.500000	 11	 9.380568
0.500000	 12	 5.623369
0.500000	 13	 2.936305
0.500000	 14	 1.282785
0.500000	 15	 0.447879
0.500000	 16	 0.118550
0.500000	 17	 0.022187
0.500000	 18	 0.002609
0.500000	 19	 0.000145
0.500000	 20	 0.000000
0.509090	 2	 68.296149
0.509090	 3	 60.652304
0.509090	 4	 53.118828
0.509090	 5	 45.730441
0.509090	 6	 38.535326
0.509090	 7	 31.600563
0.509090	 8	 25.018960
0.509090	 9	 18.916038
0.509090	 10	 13.453067
0.509090	 11	 8.816861
0.509090	 12	 5.182246
0.509090	 13	 2.640240
0.509090	 14	 1.120225
0.509090	 15	 0.378494
0.509090	 16	 0.096739
0.509090	 17	 0.017465
0.509090	 18	 0.001981
0.509090	 19	 0.000106
0.509090	 20	 0.000000
0.518181	 2	 68.233085
0.518181	 3	 60.456730
0.518181	 4	 52.798888
0.518181	 5	 45.297223
0.518181	 6	 38.004030
0.518181	 7	 30.992048
0.518181	 8	 24.361538
0.518181	 9	 18.246990
0.518181	 10	 12.818449
0.518181	 11	 8.266962
0.518181	 12	 4.759958
0.518181	 13	 2.364097
0.518181	 14	 0.973457
0.518181	 15	 0.318131
0.518181	 16	 0.078495
0.518181	 17	 0.013669
0.518181	 18	 0.001495
0.518181	 19	 0.000077
0.518181	 20	 0.000000
0.527272	 2	 68.210589
0.527272	 3	 60.292174
0.527272	 4	 52.501173
0.527272	 5	 44.878489
0.527272	 6	 37.480942
0.527272	 7	 30.387452
0.527272	 8	 23.706337
0.527272	 9	 17.581546
0.527272	 10	 12.191837
0.527272	 11	 7.731186
0.527272	 12	 4.356747
0.527272	 13	 2.107540
0.527272	 14	 0.841597
0.527272	 15	 0.265905
0.527272	 16	 0.063322
0.527272	 17	 0.010635
0.527272	 18	 0.001122
0.527272	 19	 0.000056
0.527272	 20	 0.000000
0.536363	 2	 68.228581
0.536363	 3	 60.158031
0.536363	 4	 52.224640
0.536363	 5	 44.472879
0.536363	 6	 36.964544
0.536363	 7	 29.785317
0.536363	 8	 23.052211
0.536363	 9	 16.919105
0.536363	 10	 11.573249
0.536363	 11	 7.209941
0.536363	 12	 3.972853
0.536363	 13	 1.870170
0.536363	 14	 0.723738
0.536363	 15	 0.220975
0.536363	 16	 0.050776
0.536363	 17	 0.008224
0.536363	 18	 0.000836
0.536363	 19	 0.000040
0.536363	 20	 0.000000
0.545454	 2	 68.287124
0.545454	 3	 60.053785
0.545454	 4	 51.968287
0.545454	 5	 44.079043
0.545454	 6	 36.453324
0.545454	 7	 29.184208
0.545454	 8	 22.398078
0.545454	 9	 16.259171
0.545454	 10	 10.962831
0.545454	 11	 6.703713
0.545454	 12	 3.608500
0.545454	 13	 1.651526
0.545454	 14	 0.618957
0.545454	 15	 0.182546
0.545454	 16	 0.040464
0.545454	 17	 0.006319
0.545454	 18	 0.000619
0.545454	 19	 0.000029
0.545454	 20	 0.000000
0.554545	 2	 68.386429
0.554545	 3	 59.979003
0.554545	 4	 51.731149
0.554545	 5	 43.695636
0.554545	 6	 35.945767
0.554545	 7	 28.582707
0.554545	 8	 21.742917
0.554545	 9	 15.601363
0.554545	 10	 10.360859
0.554545	 11	 6.213059
0.554545	 12	 3.263884
0.554545	 13	 1.451075
0.554545	 14	 0.526321
0.554545	 15	 0.149876
0.554545	 16	 0.032041
0.554545	 17	 0.004824
0.554545	 18	 0.000456
0.554545	 19	 0.000020
0.554545	 20	 0.000000
0.563636	 2	 68.526851
0.563636	 3	 59.933329
0.563636	 4	 51.512285
0.563636	 5	 43.321304
0.563636	 6	 35.440345
0.563636	 7	 27.979412
0.563636	 8	 21.085774
0.563636	 9	 14.945423
0.563636	 10	 9.767733
0.563636	 11	 5.738592
0.563636	 12	 2.939154
0.563636	 13	 1.268216
0.563636	 14	 0.444896
0.563636	 15	 0.122273
0.563636	 16	 0.025204
0.563636	 17	 0.003658
0.563636	 18	 0.000333
0.563636	 19	 0.000014
0.563636	 20	 0.000000
0.572727	 2	 68.708894
0.572727	 3	 59.916484
0.572727	 4	 51.310770
0.572727	 5	 42.954678
0.572727	 6	 34.935512
0.572727	 7	 27.372931
0.572727	 8	 20.425768
0.572727	 9	 14.291215
0.572727	 10	 9.183984
0.572727	 11	 5.280969
0.572727	 12	 2.634399
0.572727	 13	 1.102276
0.572727	 14	 0.373754
0.572727	 15	 0.099100
0.572727	 16	 0.019691
0.572727	 17	 0.002754
0.572727	 18	 0.000242
0.572727	 19	 0.000010
0.572727	 20	 0.000000
0.581818	 2	 68.933221
0.581818	 3	 59.928259
0.581818	 4	 51.125690
0.581818	 5	 42.594363
0.581818	 6	 34.429693
0.581818	 7	 26.761889
0.581818	 8	 19.762098
0.581818	 9	 13.638743
0.581818	 10	 8.610264
0.581818	 11	 4.840871
0.581818	 12	 2.349634
0.581818	 13	 0.952520
0.581818	 14	 0.311983
0.581818	 15	 0.079774
0.581818	 16	 0.015276
0.581818	 17	 0.002058
0.581818	 18	 0.000174
0.581818	 19	 0.000007
0.581818	 20	 0.000000
0.590909	 2	 69.200652
0.590909	 3	 59.968513
0.590909	 4	 50.956125
0.590909	 5	 42.238924
0.590909	 6	 33.921282
0.590909	 7	 26.144919
0.590909	 8	 19.094049
0.590909	 9	 12.988152
0.590909	 10	 8.047347
0.590909	 11	 4.418991
0.590909	 12	 2.084788
0.590909	 13	 0.818148
0.590909	 14	 0.258696
0.590909	 15	 0.063766
0.590909	 16	 0.011764
0.590909	 17	 0.001527
0.590909	 18	 0.000124
0.590909	 19	 0.000005
0.590909	 20	 0.000000
0.599999	 2	 69.512175
0.599999	 3	 60.037170
0.599999	 4	 50.801149
0.599999	 5	 41.886875
0.599999	 6	 33.408630
0.599999	 7	 25.520673
0.599999	 8	 18.421003
0.599999	 9	 12.339739
0.599999	 10	 7.496117
0.599999	 11	 4.016008
0.599999	 12	 1.839694
0.599999	 13	 0.698309
0.599999	 14	 0.213034
0.599999	 15	 0.050599
0.599999	 16	 0.008991
0.599999	 17	 0.001124
0.599999	 18	 0.000088
0.599999	 19	 0.000003
0.599999	 20	 0.000000
0.609090	 2	 69.868957
0.609090	 3	 60.134214
0.609090	 4	 50.659811
0.609090	 5	 41.536672
0.609090	 6	 32.890041
0.609090	 7	 24.887821
0.609090	 8	 17.742456
0.609090	 9	 11.693963
0.609090	 10	 6.957567
0.609090	 11	 3.632572
0.609090	 12	 1.614081
0.609090	 13	 0.592108
0.609090	 14	 0.174177
0.609090	 15	 0.039848
0.609090	 16	 0.006817
0.609090	 17	 0.000820
0.609090	 18	 0.000062
0.609090	 19	 0.000002
0.609090	 20	 0.000000
0.618181	 2	 70.272354
0.618181	 3	 60.259691
0.618181	 4	 50.531128
0.618181	 5	 41.186695
0.618181	 6	 32.363765
0.618181	 7	 24.245056
0.618181	 8	 17.058023
0.618181	 9	 11.051450
0.618181	 10	 6.432778
0.618181	 11	 3.269281
0.618181	 12	 1.407570
0.618181	 13	 0.498614
0.618181	 14	 0.141349
0.618181	 15	 0.031134
0.618181	 16	 0.005126
0.618181	 17	 0.000594
0.618181	 18	 0.000043
0.618181	 19	 0.000001
0.618181	 20	 0.000000
0.627272	 2	 70.723923
0.627272	 3	 60.413700
0.627272	 4	 50.414070
0.627272	 5	 40.835237
0.627272	 6	 31.827994
0.627272	 7	 23.591108
0.627272	 8	 16.367462
0.627272	 9	 10.413002
0.627272	 10	 5.922912
0.627272	 11	 2.926659
0.627272	 12	 1.219670
0.627272	 13	 0.416875
0.627272	 14	 0.113820
0.627272	 15	 0.024127
0.627272	 16	 0.003822
0.627272	 17	 0.000426
0.627272	 18	 0.000030
0.627272	 19	 0.000001
0.627272	 20	 0.000000
0.636363	 2	 71.225439
0.636363	 3	 60.596395
0.636363	 4	 50.307550
0.636363	 5	 40.480488
0.636363	 6	 31.280856
0.636363	 7	 22.924745
0.636363	 8	 15.670689
0.636363	 9	 9.779599
0.636363	 10	 5.429187
0.636363	 11	 2.605135
0.636363	 12	 1.049781
0.636363	 13	 0.345926
0.636363	 14	 0.090914
0.636363	 15	 0.018538
0.636363	 16	 0.002824
0.636363	 17	 0.000303
0.636363	 18	 0.000020
0.636363	 19	 0.000001
0.636363	 20	 0.000000
0.645454	 2	 71.778911
0.645454	 3	 60.807978
0.645454	 4	 50.210403
0.645454	 5	 40.120523
0.645454	 6	 30.720412
0.645454	 7	 22.244796
0.645454	 8	 14.967796
0.645454	 9	 9.152406
0.645454	 10	 4.952859
0.645454	 11	 2.305024
0.645454	 12	 0.897199
0.645454	 13	 0.284807
0.645454	 14	 0.072006
0.645454	 15	 0.014117
0.645454	 16	 0.002068
0.645454	 17	 0.000213
0.645454	 18	 0.000014
0.645454	 19	 0.000000
0.645454	 20	 0.000000
0.654545	 2	 72.386607
0.654545	 3	 61.048695
0.654545	 4	 50.121373
0.654545	 5	 39.753279
0.654545	 6	 30.144656
0.654545	 7	 21.550160
0.654545	 8	 14.259074
0.654545	 9	 8.532767
0.654545	 10	 4.495194
0.654545	 11	 2.026510
0.654545	 12	 0.761121
0.654545	 13	 0.232567
0.654545	 14	 0.056530
0.654545	 15	 0.010650
0.654545	 16	 0.001499
0.654545	 17	 0.000148
0.654545	 18	 0.000009
0.654545	 19	 0.000000
0.654545	 20	 0.000000
0.663636	 2	 73.051075
0.663636	 3	 61.318834
0.663636	 4	 50.039092
0.663636	 5	 39.376545
0.663636	 6	 29.551510
0.663636	 7	 20.839832
0.663636	 8	 13.545032
0.663636	 9	 7.922206
0.663636	 10	 4.057441
0.663636	 11	 1.769628
0.663636	 12	 0.640657
0.663636	 13	 0.188281
0.663636	 14	 0.043973
0.663636	 15	 0.007957
0.663636	 16	 0.001075
0.663636	 17	 0.000102
0.663636	 18	 0.000006
0.663636	 19	 0.000000
0.663636	 20	 0.000000
0.672727	 2	 73.775174
0.672727	 3	 61.618715
0.672727	 4	 49.962054
0.672727	 5	 38.987938
0.672727	 6	 28.938831
0.672727	 7	 20.112924
0.672727	 8	 12.826425
0.672727	 9	 7.322412
0.672727	 10	 3.640801
0.672727	 11	 1.534256
0.672727	 12	 0.534844
0.672727	 13	 0.151059
0.672727	 14	 0.033876
0.672727	 15	 0.005884
0.672727	 16	 0.000763
0.672727	 17	 0.000070
0.672727	 18	 0.000004
0.672727	 19	 0.000000
0.672727	 20	 0.000000
0.681818	 2	 74.562104
0.681818	 3	 61.948688
0.681818	 4	 49.888593
0.681818	 5	 38.584885
0.681818	 6	 28.304416
0.681818	 7	 19.368695
0.681818	 8	 12.104271
0.681818	 9	 6.735230
0.681818	 10	 3.246392
0.681818	 11	 1.320102
0.681818	 12	 0.442658
0.681818	 13	 0.120053
0.681818	 14	 0.025834
0.681818	 15	 0.004305
0.681818	 16	 0.000536
0.681818	 17	 0.000047
0.681818	 18	 0.000003
0.681818	 19	 0.000000
0.681818	 20	 0.000000
0.690908	 2	 75.415448
0.690908	 3	 62.309118
0.690908	 4	 49.816853
0.690908	 5	 38.164601
0.690908	 6	 27.646009
0.690908	 7	 18.606587
0.690908	 8	 11.379873
0.690908	 9	 6.162635
0.690908	 10	 2.875216
0.690908	 11	 1.126707
0.690908	 12	 0.363033
0.690908	 13	 0.094466
0.690908	 14	 0.019492
0.690908	 15	 0.003114
0.690908	 16	 0.000371
0.690908	 17	 0.000031
0.690908	 18	 0.000002
0.690908	 19	 0.000000
0.690908	 20	 0.000000
0.699999	 2	 76.339215
0.699999	 3	 62.700380
0.699999	 4	 49.744751
0.699999	 5	 37.724066
0.699999	 6	 26.961314
0.699999	 7	 17.826262
0.699999	 8	 10.654842
0.699999	 9	 5.606704
0.699999	 10	 2.528123
0.699999	 11	 0.953442
0.699999	 12	 0.294877
0.699999	 13	 0.073557
0.699999	 14	 0.014542
0.699999	 15	 0.002226
0.699999	 16	 0.000254
0.699999	 17	 0.000020
0.699999	 18	 0.000001
0.699999	 19	 0.000000
0.699999	 20	 0.000000
0.709090	 2	 77.337891
0.709090	 3	 63.122840
0.709090	 4	 49.669937
0.709090	 5	 37.260005
0.709090	 6	 26.248021
0.709090	 7	 17.027646
0.709090	 8	 9.931104
0.709090	 9	 5.069585
0.709090	 10	 2.205780
0.709090	 11	 0.799520
0.709090	 12	 0.237094
0.709090	 13	 0.056646
0.709090	 14	 0.010722
0.709090	 15	 0.001571
0.709090	 16	 0.000172
0.709090	 17	 0.000013
0.709090	 18	 0.000001
0.709090	 19	 0.000000
0.709090	 20	 0.000000
0.718181	 2	 78.416500
0.718181	 3	 63.576840
0.718181	 4	 49.589751
0.718181	 5	 36.768864
0.718181	 6	 25.503825
0.718181	 7	 16.210982
0.718181	 8	 9.210915
0.718181	 9	 4.553447
0.718181	 10	 1.908641
0.718181	 11	 0.664001
0.718181	 12	 0.188593
0.718181	 13	 0.043116
0.718181	 14	 0.007807
0.718181	 15	 0.001094
0.718181	 16	 0.000114
0.718181	 17	 0.000008
0.718181	 18	 0.000000
0.718181	 19	 0.000000
0.718181	 20	 0.000000
0.727272	 2	 79.580677
0.727272	 3	 64.062674
0.727272	 4	 49.501168
0.727272	 5	 36.246786
0.727272	 6	 24.726470
0.727272	 7	 15.376882
0.727272	 8	 8.496858
0.727272	 9	 4.060433
0.727272	 10	 1.636922
0.727272	 11	 0.545818
0.727272	 12	 0.148312
0.727272	 13	 0.032414
0.727272	 14	 0.005609
0.727272	 15	 0.000751
0.727272	 16	 0.000075
0.727272	 17	 0.000005
0.727272	 18	 0.000000
0.727272	 19	 0.000000
0.727272	 20	 0.000000
0.736363	 2	 80.836748
0.736363	 3	 64.580560
0.736363	 4	 49.400734
0.736363	 5	 35.689592
0.736363	 6	 23.913793
0.736363	 7	 14.526388
0.736363	 8	 7.791839
0.736363	 9	 3.592606
0.736363	 10	 1.390581
0.736363	 11	 0.443789
0.736363	 12	 0.115232
0.736363	 13	 0.024050
0.736363	 14	 0.003974
0.736363	 15	 0.000508
0.736363	 16	 0.000049
0.736363	 17	 0.000003
0.736363	 18	 0.000000
0.736363	 19	 0.000000
0.736363	 20	 0.000000
0.745454	 2	 82.191833
0.745454	 3	 65.130604
0.745454	 4	 49.284497
0.745454	 5	 35.092763
0.745454	 6	 23.063784
0.745454	 7	 13.661031
0.745454	 8	 7.099056
0.745454	 9	 3.151883
0.745454	 10	 1.169308
0.745454	 11	 0.356647
0.745454	 12	 0.088383
0.745454	 13	 0.017596
0.745454	 14	 0.002773
0.745454	 15	 0.000338
0.745454	 16	 0.000031
0.745454	 17	 0.000002
0.745454	 18	 0.000000
0.745454	 19	 0.000000
0.745454	 20	 0.000000
0.754545	 2	 83.653958
0.754545	 3	 65.712750
0.754545	 4	 49.147917
0.754545	 5	 34.451430
0.754545	 6	 22.174659
0.754545	 7	 12.782895
0.754545	 8	 6.421975
0.754545	 9	 2.739974
0.754545	 10	 0.972518
0.754545	 11	 0.283068
0.754545	 12	 0.066866
0.754545	 13	 0.012684
0.754545	 14	 0.001904
0.754545	 15	 0.000221
0.754545	 16	 0.000019
0.754545	 17	 0.000001
0.754545	 18	 0.000000
0.754545	 19	 0.000000
0.754545	 20	 0.000000
0.763636	 2	 85.232195
0.763636	 3	 66.326722
0.763636	 4	 48.985778
0.763636	 5	 33.760363
0.763636	 6	 21.244959
0.763636	 7	 11.894673
0.763636	 8	 5.764265
0.763636	 9	 2.358320
0.763636	 10	 0.799363
0.763636	 11	 0.221691
0.763636	 12	 0.049848
0.763636	 13	 0.008998
0.763636	 14	 0.001285
0.763636	 15	 0.000142
0.763636	 16	 0.000012
0.763636	 17	 0.000001
0.763636	 18	 0.000000
0.763636	 19	 0.000000
0.763636	 20	 0.000000
0.772727	 2	 86.936829
0.772727	 3	 66.971948
0.772727	 4	 48.792066
0.772727	 5	 33.013985
0.772727	 6	 20.273656
0.772727	 7	 10.999723
0.772727	 8	 5.129736
0.772727	 9	 2.008027
0.772727	 10	 0.648744
0.772727	 11	 0.171154
0.772727	 12	 0.036581
0.772727	 13	 0.006275
0.772727	 14	 0.000852
0.772727	 15	 0.000089
0.772727	 16	 0.000007
0.772727	 17	 0.000000
0.772727	 18	 0.000000
0.772727	 19	 0.000000
0.772727	 20	 0.000000
0.781817	 2	 88.779554
0.781817	 3	 67.647456
0.781817	 4	 48.559845
0.781817	 5	 32.206391
0.781817	 6	 19.260288
0.781817	 7	 10.102105
0.781817	 8	 4.522246
0.781817	 9	 1.689816
0.781817	 10	 0.519335
0.781817	 11	 0.130116
0.781817	 12	 0.026394
0.781817	 13	 0.004296
0.781817	 14	 0.000553
0.781817	 15	 0.000055
0.781817	 16	 0.000004
0.781817	 17	 0.000000
0.781817	 18	 0.000000
0.781817	 19	 0.000000
0.781817	 20	 0.000000
0.790908	 2	 90.773713
0.790908	 3	 68.351749
0.790908	 4	 48.281105
0.790908	 5	 31.331396
0.790908	 6	 18.205115
0.790908	 7	 9.206603
0.790908	 8	 3.945595
0.790908	 9	 1.403980
0.790908	 10	 0.409616
0.790908	 11	 0.097287
0.790908	 12	 0.018698
0.790908	 13	 0.002883
0.790908	 14	 0.000352
0.790908	 15	 0.000033
0.790908	 16	 0.000002
0.790908	 17	 0.000000
0.790908	 18	 0.000000
0.790908	 19	 0.000000
0.790908	 20	 0.000000
0.799999	 2	 92.934590
0.799999	 3	 69.082636
0.799999	 4	 47.946592
0.799999	 5	 30.382610
0.799999	 6	 17.109297
0.799999	 7	 8.318723
0.799999	 8	 3.403401
0.799999	 9	 1.150349
0.799999	 10	 0.317918
0.799999	 11	 0.071441
0.799999	 12	 0.012986
0.799999	 13	 0.001894
0.799999	 14	 0.000219
0.799999	 15	 0.000020
0.799999	 16	 0.000001
0.799999	 17	 0.000000
0.799999	 18	 0.000000
0.799999	 19	 0.000000
0.799999	 20	 0.000000
0.809090	 2	 95.279766
0.809090	 3	 69.837016
0.809090	 4	 47.545619
0.809090	 5	 29.353560
0.809090	 6	 15.975089
0.809090	 7	 7.444655
0.809090	 8	 2.898968
0.809090	 9	 0.928281
0.809090	 10	 0.242459
0.809090	 11	 0.051443
0.809090	 12	 0.008826
0.809090	 13	 0.001215
0.809090	 14	 0.000132
0.809090	 15	 0.000011
0.809090	 16	 0.000001
0.809090	 17	 0.000000
0.809090	 18	 0.000000
0.809090	 19	 0.000000
0.809090	 20	 0.000000
0.818181	 2	 97.829554
0.818181	 3	 70.610591
0.818181	 4	 47.065847
0.818181	 5	 28.237861
0.818181	 6	 14.806055
0.818181	 7	 6.591191
0.818181	 8	 2.435144
0.818181	 9	 0.736663
0.818181	 10	 0.181402
0.818181	 11	 0.036259
0.818181	 12	 0.005859
0.818181	 13	 0.000760
0.818181	 14	 0.000078
0.818181	 15	 0.000006
0.818181	 16	 0.000000
0.818181	 17	 0.000000
0.818181	 18	 0.000000
0.818181	 19	 0.000000
0.818181	 20	 0.000000
0.827272	 2	 100.607541
0.827272	 3	 71.397499
0.827272	 4	 46.493059
0.827272	 5	 27.029462
0.827272	 6	 13.607282
0.827272	 7	 5.765597
0.827272	 8	 2.014183
0.827272	 9	 0.573940
0.827272	 10	 0.132896
0.827272	 11	 0.024963
0.827272	 12	 0.003790
0.827272	 13	 0.000462
0.827272	 14	 0.000044
0.827272	 15	 0.000003
0.827272	 16	 0.000000
0.827272	 17	 0.000000
0.827272	 18	 0.000000
0.827272	 19	 0.000000
0.827272	 20	 0.000000
0.836363	 2	 103.641269
0.836363	 3	 72.189818
0.836363	 4	 45.810911
0.836363	 5	 25.722973
0.836363	 6	 12.385592
0.836363	 7	 4.975428
0.836363	 8	 1.637619
0.836363	 9	 0.438156
0.836363	 10	 0.095128
0.836363	 11	 0.016747
0.836363	 12	 0.002383
0.836363	 13	 0.000272
0.836363	 14	 0.000025
0.836363	 15	 0.000002
0.836363	 16	 0.000000
0.836363	 17	 0.000000
0.836363	 18	 0.000000
0.836363	 19	 0.000000
0.836363	 20	 0.000000
0.845454	 2	 106.963083
0.845454	 3	 72.976921
0.845454	 4	 45.000691
0.845454	 5	 24.314111
0.845454	 6	 11.149722
0.845454	 7	 4.228287
0.845454	 8	 1.306157
0.845454	 9	 0.327022
0.845454	 10	 0.066363
0.845454	 11	 0.010916
0.845454	 12	 0.001451
0.845454	 13	 0.000155
0.845454	 14	 0.000013
0.845454	 15	 0.000001
0.845454	 16	 0.000000
0.845454	 17	 0.000000
0.845454	 18	 0.000000
0.845454	 19	 0.000000
0.845454	 20	 0.000000
0.854545	 2	 110.611216
0.854545	 3	 73.744609
0.854545	 4	 44.041099
0.854545	 5	 22.800267
0.854545	 6	 9.910441
0.854545	 7	 3.531525
0.854545	 8	 1.019599
0.854545	 9	 0.237990
0.854545	 10	 0.044985
0.854545	 11	 0.006891
0.854545	 12	 0.000853
0.854545	 13	 0.000085
0.854545	 14	 0.000007
0.854545	 15	 0.000000
0.854545	 16	 0.000000
0.854545	 17	 0.000000
0.854545	 18	 0.000000
0.854545	 19	 0.000000
0.854545	 20	 0.000000
0.863636	 2	 114.631185
0.863636	 3	 74.473954
0.863636	 4	 42.908082
0.863636	 5	 21.181225
0.863636	 6	 8.680593
0.863636	 7	 2.891897
0.863636	 8	 0.776807
0.863636	 9	 0.168346
0.863636	 10	 0.029524
0.863636	 11	 0.004195
0.863636	 12	 0.000482
0.863636	 13	 0.000044
0.863636	 14	 0.000003
0.863636	 15	 0.000000
0.863636	 16	 0.000000
0.863636	 17	 0.000000
0.863636	 18	 0.000000
0.863636	 19	 0.000000
0.863636	 20	 0.000000
0.872726	 2	 119.077597
0.872726	 3	 75.139739
0.872726	 4	 41.574799
0.872726	 5	 19.460042
0.872726	 6	 7.474985
0.872726	 7	 2.315184
0.872726	 8	 0.575716
0.872726	 9	 0.115310
0.872726	 10	 0.018681
0.872726	 11	 0.002452
0.872726	 12	 0.000260
0.872726	 13	 0.000022
0.872726	 14	 0.000001
0.872726	 15	 0.000000
0.872726	 16	 0.000000
0.872726	 17	 0.000000
0.872726	 18	 0.000000
0.872726	 19	 0.000000
0.872726	 20	 0.000000
0.881817	 2	 124.016524
0.881817	 3	 75.708353
0.881817	 4	 40.011793
0.881817	 5	 17.644085
0.881817	 6	 6.310124
0.881817	 7	 1.805811
0.881817	 8	 0.413398
0.881817	 9	 0.076126
0.881817	 10	 0.011335
0.881817	 11	 0.001367
0.881817	 12	 0.000133
0.881817	 13	 0.000010
0.881817	 14	 0.000001
0.881817	 15	 0.000000
0.881817	 16	 0.000000
0.881817	 17	 0.000000
0.881817	 18	 0.000000
0.881817	 19	 0.000000
0.881817	 20	 0.000000
0.890908	 2	 129.528671
0.890908	 3	 76.134913
0.890908	 4	 38.187521
0.890908	 5	 15.746199
0.890908	 6	 5.203715
0.890908	 7	 1.366486
0.890908	 8	 0.286180
0.890908	 9	 0.048163
0.890908	 10	 0.006552
0.890908	 11	 0.000722
0.890908	 12	 0.000064
0.890908	 13	 0.000005
0.890908	 14	 0.000000
0.890908	 15	 0.000000
0.890908	 16	 0.000000
0.890908	 17	 0.000000
0.890908	 18	 0.000000
0.890908	 19	 0.000000
0.890908	 20	 0.000000
0.899999	 2	 135.713644
0.899999	 3	 76.359328
0.899999	 4	 36.069458
0.899999	 5	 13.785939
0.899999	 6	 4.173916
0.899999	 7	 0.997900
0.899999	 8	 0.189807
0.899999	 9	 0.028992
0.899999	 10	 0.003579
0.899999	 11	 0.000358
0.899999	 12	 0.000029
0.899999	 13	 0.000002
0.899999	 14	 0.000000
0.899999	 15	 0.000000
0.899999	 16	 0.000000
0.899999	 17	 0.000000
0.899999	 18	 0.000000
0.899999	 19	 0.000000
0.899999	 20	 0.000000
0.909090	 2	 142.695817
0.909090	 3	 76.300891
0.909090	 4	 33.626070
0.909090	 5	 11.790732
0.909090	 6	 3.238328
0.909090	 7	 0.698530
0.909090	 8	 0.119651
0.909090	 9	 0.016450
0.909090	 10	 0.001828
0.909090	 11	 0.000165
0.909090	 12	 0.000012
0.909090	 13	 0.000001
0.909090	 14	 0.000000
0.909090	 15	 0.000000
0.909090	 16	 0.000000
0.909090	 17	 0.000000
0.909090	 18	 0.000000
0.909090	 19	 0.000000
0.909090	 20	 0.000000
0.918181	 2	 150.632524
0.918181	 3	 75.850787
0.918181	 4	 30.830106
0.918181	 5	 9.796780
0.918181	 6	 2.412728
0.918181	 7	 0.464579
0.918181	 8	 0.070938
0.918181	 9	 0.008691
0.918181	 10	 0.000861
0.918181	 11	 0.000069
0.918181	 12	 0.000004
0.918181	 13	 0.000000
0.918181	 14	 0.000000
0.918181	 15	 0.000000
0.918181	 16	 0.000000
0.918181	 17	 0.000000
0.918181	 18	 0.000000
0.918181	 19	 0.000000
0.918181	 20	 0.000000
0.927272	 2	 159.725739
0.927272	 3	 74.861742
0.927272	 4	 27.663774
0.927272	 5	 7.849376
0.927272	 6	 1.709612
0.927272	 7	 0.290089
0.927272	 8	 0.038996
0.927272	 9	 0.004205
0.927272	 10	 0.000366
0.927272	 11	 0.000026
0.927272	 12	 0.000001
0.927272	 13	 0.000000
0.927272	 14	 0.000000
0.927272	 15	 0.000000
0.927272	 16	 0.000000
0.927272	 17	 0.000000
0.927272	 18	 0.000000
0.927272	 19	 0.000000
0.927272	 20	 0.000000
0.936363	 2	 170.239092
0.936363	 3	 73.133689
0.936363	 4	 24.126563
0.936363	 5	 6.002243
0.936363	 6	 1.136666
0.936363	 7	 0.167247
0.936363	 8	 0.019484
0.936363	 9	 0.001821
0.936363	 10	 0.000137
0.936363	 11	 0.000008
0.936363	 12	 0.000000
0.936363	 13	 0.000000
0.936363	 14	 0.000000
0.936363	 15	 0.000000
0.936363	 16	 0.000000
0.936363	 17	 0.000000
0.936363	 18	 0.000000
0.936363	 19	 0.000000
0.936363	 20	 0.000000
0.945454	 2	 182.523324
0.945454	 3	 70.394048
0.945454	 4	 20.246592
0.945454	 5	 4.315363
0.945454	 6	 0.695324
0.945454	 7	 0.086887
0.945454	 8	 0.008593
0.945454	 9	 0.000682
0.945454	 10	 0.000044
0.945454	 11	 0.000002
0.945454	 12	 0.000000
0.945454	 13	 0.000000
0.945454	 14	 0.000000
0.945454	 15	 0.000000
0.945454	 16	 0.000000
0.945454	 17	 0.000000
0.945454	 18	 0.000000
0.945454	 19	 0.000000
0.945454	 20	 0.000000
0.954545	 2	 197.055487
0.954545	 3	 66.270973
0.954545	 4	 16.096402
0.954545	 5	 2.850718
0.954545	 6	 0.379657
0.954545	 7	 0.039167
0.954545	 8	 0.003197
0.954545	 9	 0.000209
0.954545	 10	 0.000011
0.954545	 11	 0.000000
0.954545	 12	 0.000000
0.954545	 13	 0.000000
0.954545	 14	 0.000000
0.954545	 15	 0.000000
0.954545	 16	 0.000000
0.954545	 17	 0.000000
0.954545	 18	 0.000000
0.954545	 19	 0.000000
0.954545	 20	 0.000000
0.963635	 2	 214.501395
0.963635	 3	 60.258028
0.963635	 4	 11.813939
0.963635	 5	 1.665325
0.963635	 6	 0.175886
0.963635	 7	 0.014380
0.963635	 8	 0.000930
0.963635	 9	 0.000048
0.963635	 10	 0.000002
0.963635	 11	 0.000000
0.963635	 12	 0.000000
0.963635	 13	 0.000000
0.963635	 14	 0.000000
0.963635	 15	 0.000000
0.963635	 16	 0.000000
0.963635	 17	 0.000000
0.963635	 18	 0.000000
0.963635	 19	 0.000000
0.963635	 20	 0.000000
0.972726	 2	 235.819220
0.972726	 3	 51.670101
0.972726	 4	 7.628914
0.972726	 5	 0.800998
0.972726	 6	 0.062877
0.972726	 7	 0.003820
0.972726	 8	 0.000184
0.972726	 9	 0.000007
0.972726	 10	 0.000000
0.972726	 11	 0.000000
0.972726	 12	 0.000000
0.972726	 13	 0.000000
0.972726	 14	 0.000000
0.972726	 15	 0.000000
0.972726	 16	 0.000000
0.972726	 17	 0.000000
0.972726	 18	 0.000000
0.972726	 19	 0.000000
0.972726	 20	 0.000000
0.981817	 2	 262.439697
0.981817	 3	 39.594487
0.981817	 4	 3.893791
0.981817	 5	 0.270330
0.981817	 6	 0.014018
0.981817	 7	 0.000562
0.981817	 8	 0.000018
0.981817	 9	 0.000000
0.981817	 10	 0.000000
0.981817	 11	 0.000000
0.981817	 12	 0.000000
0.981817	 13	 0.000000
0.981817	 14	 0.000000
0.981817	 15	 0.000000
0.981817	 16	 0.000000
0.981817	 17	 0.000000
0.981817	 18	 0.000000
0.981817	 19	 0.000000
0.981817	 20	 0.000000
0.990908	 2	 296.598392
0.990908	 3	 22.851640
0.990908	 4	 1.117542
0.990908	 5	 0.038451
0.990908	 6	 0.000988
0.990908	 7	 0.000020
0.990908	 8	 0.000000
0.990908	 9	 0.000000
0.990908	 10	 0.000000
0.990908	 11	 0.000000
0.990908	 12	 0.000000
0.990908	 13	 0.000000
0.990908	 14	 0.000000
0.990908	 15	 0.000000
0.990908	 16	 0.000000
0.990908	 17	 0.000000
0.990908	 18	 0.000000
0.990908	 19	 0.000000
0.990908	 20	 0.000000
0.999999	 2	 341.994186
0.999999	 3	 0.002907
0.999999	 4	 0.000000
0.999999	 5	 0.000000
0.999999	 6	 0.000000
0.999999	 7	 0.000000
0.999999	 8	 0.000000
0.999999	 9	 0.000000
0.999999	 10	 0.000000
0.999999	 11	 0.000000
0.999999	 12	 0.000000
0.999999	 13	 0.000000
0.999999	 14	 0.000000
0.999999	 15	 0.000000
0.999999	 16	 0.000000
0.999999	 17	 0.000000
0.999999	 18	 0.000000
0.999999	 19	 0.000000
0.999999	 20	 0.000000


==> fig/belief/data/cdf_data_a_i=0.30_n_1=5.txt <==
a_j_values	Prior_CDF	Posterior_CDF
0.000000	0.000000	0.000000
0.010101	0.010101	0.000000
0.020202	0.020202	0.000002
0.030303	0.030303	0.000011
0.040404	0.040404	0.000034
0.050505	0.050505	0.000081
0.060606	0.060606	0.000166
0.070707	0.070707	0.000305
0.080808	0.080808	0.000517
0.090909	0.090909	0.000826
0.101010	0.101010	0.001256
0.111111	0.111111	0.001836
0.121212	0.121212	0.002597
0.131313	0.131313	0.003573
0.141414	0.141414	0.004802
0.151515	0.151515	0.006324
0.161616	0.161616	0.008183
0.171717	0.171717	0.010424
0.181818	0.181818	0.013097
0.191919	0.191919	0.016254
0.202020	0.202020	0.019950
0.212121	0.212121	0.024243
0.222222	0.222222	0.029196
0.232323	0.232323	0.034871
0.242424	0.242424	0.041336
0.252525	0.252525	0.048662
0.262626	0.262626	0.056921
0.272727	0.272727	0.066189
0.282828	0.282828	0.076545
0.292929	0.292929	0.088073
0.303030	0.303030	0.100656
0.313131	0.313131	0.113690
0.323232	0.323232	0.126723
0.333333	0.333333	0.139757
0.343434	0.343434	0.152791
0.353535	0.353535	0.165824
0.363636	0.363636	0.178858
0.373737	0.373737	0.191891
0.383838	0.383838	0.204925
0.393939	0.393939	0.217958
0.404040	0.404040	0.230992
0.414141	0.414141	0.244026
0.424242	0.424242	0.257059
0.434343	0.434343	0.270093
0.444444	0.444444	0.283126
0.454545	0.454545	0.296160
0.464646	0.464646	0.309193
0.474747	0.474747	0.322227
0.484848	0.484848	0.335260
0.494949	0.494949	0.348294
0.505051	0.505051	0.361328
0.515152	0.515152	0.374361
0.525253	0.525253	0.387395
0.535354	0.535354	0.400428
0.545455	0.545455	0.413462
0.555556	0.555556	0.426495
0.565657	0.565657	0.439529
0.575758	0.575758	0.452563
0.585859	0.585859	0.465596
0.595960	0.595960	0.478630
0.606061	0.606061	0.491663
0.616162	0.616162	0.504697
0.626263	0.626263	0.517730
0.636364	0.636364	0.530764
0.646465	0.646465	0.543797
0.656566	0.656566	0.556831
0.666667	0.666667	0.569865
0.676768	0.676768	0.582898
0.686869	0.686869	0.595932
0.696970	0.696970	0.608965
0.707071	0.707071	0.621999
0.717172	0.717172	0.635032
0.727273	0.727273	0.648066
0.737374	0.737374	0.661100
0.747475	0.747475	0.674133
0.757576	0.757576	0.687167
0.767677	0.767677	0.700200
0.777778	0.777778	0.713234
0.787879	0.787879	0.726267
0.797980	0.797980	0.739301
0.808081	0.808081	0.752334
0.818182	0.818182	0.765368
0.828283	0.828283	0.778402
0.838384	0.838384	0.791435
0.848485	0.848485	0.804469
0.858586	0.858586	0.817502
0.868687	0.868687	0.830536
0.878788	0.878788	0.843569
0.888889	0.888889	0.856603
0.898990	0.898990	0.869636
0.909091	0.909091	0.882670
0.919192	0.919192	0.895704
0.929293	0.929293	0.908737
0.939394	0.939394	0.921771
0.949495	0.949495	0.934804
0.959596	0.959596	0.947838
0.969697	0.969697	0.960871
0.979798	0.979798	0.973905
0.989899	0.989899	0.986939
1.000000	1.000000	0.999972


==> fig/belief/data/cdf_data_a_i=0.50_n_1=5.txt <==
a_j_values	Prior_CDF	Posterior_CDF
0.000000	0.000000	0.000000
0.010101	0.010101	0.000000
0.020202	0.020202	0.000001
0.030303	0.030303	0.000003
0.040404	0.040404	0.000009
0.050505	0.050505	0.000022
0.060606	0.060606	0.000044
0.070707	0.070707	0.000082
0.080808	0.080808	0.000139
0.090909	0.090909	0.000221
0.101010	0.101010	0.000336
0.111111	0.111111	0.000492
0.121212	0.121212	0.000696
0.131313	0.131313	0.000957
0.141414	0.141414	0.001286
0.151515	0.151515	0.001694
0.161616	0.161616	0.002192
0.171717	0.171717	0.002792
0.181818	0.181818	0.003508
0.191919	0.191919	0.004353
0.202020	0.202020	0.005343
0.212121	0.212121	0.006493
0.222222	0.222222	0.007820
0.232323	0.232323	0.009340
0.242424	0.242424	0.011072
0.252525	0.252525	0.013034
0.262626	0.262626	0.015246
0.272727	0.272727	0.017728
0.282828	0.282828	0.020502
0.292929	0.292929	0.023589
0.303030	0.303030	0.027013
0.313131	0.313131	0.030797
0.323232	0.323232	0.034965
0.333333	0.333333	0.039542
0.343434	0.343434	0.044555
0.353535	0.353535	0.050031
0.363636	0.363636	0.055996
0.373737	0.373737	0.062479
0.383838	0.383838	0.069510
0.393939	0.393939	0.077118
0.404040	0.404040	0.085334
0.414141	0.414141	0.094190
0.424242	0.424242	0.103718
0.434343	0.434343	0.113951
0.444444	0.444444	0.124924
0.454545	0.454545	0.136670
0.464646	0.464646	0.149226
0.474747	0.474747	0.162629
0.484848	0.484848	0.176914
0.494949	0.494949	0.192121
0.505051	0.505051	0.208040
0.515152	0.515152	0.224202
0.525253	0.525253	0.240363
0.535354	0.535354	0.256525
0.545455	0.545455	0.272686
0.555556	0.555556	0.288848
0.565657	0.565657	0.305010
0.575758	0.575758	0.321171
0.585859	0.585859	0.337333
0.595960	0.595960	0.353495
0.606061	0.606061	0.369656
0.616162	0.616162	0.385818
0.626263	0.626263	0.401979
0.636364	0.636364	0.418141
0.646465	0.646465	0.434303
0.656566	0.656566	0.450464
0.666667	0.666667	0.466626
0.676768	0.676768	0.482787
0.686869	0.686869	0.498949
0.696970	0.696970	0.515111
0.707071	0.707071	0.531272
0.717172	0.717172	0.547434
0.727273	0.727273	0.563596
0.737374	0.737374	0.579757
0.747475	0.747475	0.595919
0.757576	0.757576	0.612080
0.767677	0.767677	0.628242
0.777778	0.777778	0.644404
0.787879	0.787879	0.660565
0.797980	0.797980	0.676727
0.808081	0.808081	0.692888
0.818182	0.818182	0.709050
0.828283	0.828283	0.725212
0.838384	0.838384	0.741373
0.848485	0.848485	0.757535
0.858586	0.858586	0.773697
0.868687	0.868687	0.789858
0.878788	0.878788	0.806020
0.888889	0.888889	0.822181
0.898990	0.898990	0.838343
0.909091	0.909091	0.854505
0.919192	0.919192	0.870666
0.929293	0.929293	0.886828
0.939394	0.939394	0.902989
0.949495	0.949495	0.919151
0.959596	0.959596	0.935313
0.969697	0.969697	0.951474
0.979798	0.979798	0.967636
0.989899	0.989899	0.983798
1.000000	1.000000	0.999959


==> fig/belief/data/cdf_data_a_i=0.80_n_1=5.txt <==
a_j_values	Prior_CDF	Posterior_CDF
0.000000	0.000000	0.000000
0.010101	0.010101	0.000000
0.020202	0.020202	0.000000
0.030303	0.030303	0.000001
0.040404	0.040404	0.000003
0.050505	0.050505	0.000008
0.060606	0.060606	0.000017
0.070707	0.070707	0.000031
0.080808	0.080808	0.000053
0.090909	0.090909	0.000084
0.101010	0.101010	0.000128
0.111111	0.111111	0.000188
0.121212	0.121212	0.000265
0.131313	0.131313	0.000365
0.141414	0.141414	0.000491
0.151515	0.151515	0.000646
0.161616	0.161616	0.000836
0.171717	0.171717	0.001065
0.181818	0.181818	0.001338
0.191919	0.191919	0.001661
0.202020	0.202020	0.002038
0.212121	0.212121	0.002477
0.222222	0.222222	0.002983
0.232323	0.232323	0.003563
0.242424	0.242424	0.004223
0.252525	0.252525	0.004972
0.262626	0.262626	0.005816
0.272727	0.272727	0.006763
0.282828	0.282828	0.007821
0.292929	0.292929	0.008999
0.303030	0.303030	0.010305
0.313131	0.313131	0.011748
0.323232	0.323232	0.013338
0.333333	0.333333	0.015084
0.343434	0.343434	0.016997
0.353535	0.353535	0.019085
0.363636	0.363636	0.021361
0.373737	0.373737	0.023834
0.383838	0.383838	0.026516
0.393939	0.393939	0.029418
0.404040	0.404040	0.032552
0.414141	0.414141	0.035930
0.424242	0.424242	0.039565
0.434343	0.434343	0.043469
0.444444	0.444444	0.047655
0.454545	0.454545	0.052136
0.464646	0.464646	0.056925
0.474747	0.474747	0.062038
0.484848	0.484848	0.067487
0.494949	0.494949	0.073288
0.505051	0.505051	0.079455
0.515152	0.515152	0.086004
0.525253	0.525253	0.092949
0.535354	0.535354	0.100306
0.545455	0.545455	0.108092
0.555556	0.555556	0.116322
0.565657	0.565657	0.125014
0.575758	0.575758	0.134184
0.585859	0.585859	0.143850
0.595960	0.595960	0.154029
0.606061	0.606061	0.164738
0.616162	0.616162	0.175997
0.626263	0.626263	0.187823
0.636364	0.636364	0.200235
0.646465	0.646465	0.213253
0.656566	0.656566	0.226895
0.666667	0.666667	0.241182
0.676768	0.676768	0.256133
0.686869	0.686869	0.271768
0.696970	0.696970	0.288109
0.707071	0.707071	0.305176
0.717172	0.717172	0.322990
0.727273	0.727273	0.341573
0.737374	0.737374	0.360946
0.747475	0.747475	0.381132
0.757576	0.757576	0.402153
0.767677	0.767677	0.424032
0.777778	0.777778	0.446792
0.787879	0.787879	0.470456
0.797980	0.797980	0.495048
0.808081	0.808081	0.520205
0.818182	0.818182	0.545458
0.828283	0.828283	0.570710
0.838384	0.838384	0.595963
0.848485	0.848485	0.621215
0.858586	0.858586	0.646468
0.868687	0.868687	0.671720
0.878788	0.878788	0.696973
0.888889	0.888889	0.722225
0.898990	0.898990	0.747478
0.909091	0.909091	0.772730
0.919192	0.919192	0.797983
0.929293	0.929293	0.823235
0.939394	0.939394	0.848488
0.949495	0.949495	0.873740
0.959596	0.959596	0.898993
0.969697	0.969697	0.924245
0.979798	0.979798	0.949498
0.989899	0.989899	0.974750
1.000000	1.000000	1.000003


==> fig/belief/data/pdf_data_a_i=0.30_n_1=5.txt <==
a_j_values	Prior_PDF	Posterior_PDF
0.000000	1.000000	0.000000
0.010101	1.000000	0.000049
0.020202	1.000000	0.000394
0.030303	1.000000	0.001330
0.040404	1.000000	0.003152
0.050505	1.000000	0.006157
0.060606	1.000000	0.010639
0.070707	1.000000	0.016894
0.080808	1.000000	0.025217
0.090909	1.000000	0.035905
0.101010	1.000000	0.049253
0.111111	1.000000	0.065555
0.121212	1.000000	0.085108
0.131313	1.000000	0.108208
0.141414	1.000000	0.135149
0.151515	1.000000	0.166227
0.161616	1.000000	0.201739
0.171717	1.000000	0.241978
0.181818	1.000000	0.287241
0.191919	1.000000	0.337823
0.202020	1.000000	0.394021
0.212121	1.000000	0.456128
0.222222	1.000000	0.524441
0.232323	1.000000	0.599256
0.242424	1.000000	0.680868
0.252525	1.000000	0.769571
0.262626	1.000000	0.865663
0.272727	1.000000	0.969438
0.282828	1.000000	1.081193
0.292929	1.000000	1.201221
0.303030	1.000000	1.290323
0.313131	1.000000	1.290323
0.323232	1.000000	1.290323
0.333333	1.000000	1.290323
0.343434	1.000000	1.290323
0.353535	1.000000	1.290323
0.363636	1.000000	1.290323
0.373737	1.000000	1.290323
0.383838	1.000000	1.290323
0.393939	1.000000	1.290323
0.404040	1.000000	1.290323
0.414141	1.000000	1.290323
0.424242	1.000000	1.290323
0.434343	1.000000	1.290323
0.444444	1.000000	1.290323
0.454545	1.000000	1.290323
0.464646	1.000000	1.290323
0.474747	1.000000	1.290323
0.484848	1.000000	1.290323
0.494949	1.000000	1.290323
0.505051	1.000000	1.290323
0.515152	1.000000	1.290323
0.525253	1.000000	1.290323
0.535354	1.000000	1.290323
0.545455	1.000000	1.290323
0.555556	1.000000	1.290323
0.565657	1.000000	1.290323
0.575758	1.000000	1.290323
0.585859	1.000000	1.290323
0.595960	1.000000	1.290323
0.606061	1.000000	1.290323
0.616162	1.000000	1.290323
0.626263	1.000000	1.290323
0.636364	1.000000	1.290323
0.646465	1.000000	1.290323
0.656566	1.000000	1.290323
0.666667	1.000000	1.290323
0.676768	1.000000	1.290323
0.686869	1.000000	1.290323
0.696970	1.000000	1.290323
0.707071	1.000000	1.290323
0.717172	1.000000	1.290323
0.727273	1.000000	1.290323
0.737374	1.000000	1.290323
0.747475	1.000000	1.290323
0.757576	1.000000	1.290323
0.767677	1.000000	1.290323
0.777778	1.000000	1.290323
0.787879	1.000000	1.290323
0.797980	1.000000	1.290323
0.808081	1.000000	1.290323
0.818182	1.000000	1.290323
0.828283	1.000000	1.290323
0.838384	1.000000	1.290323
0.848485	1.000000	1.290323
0.858586	1.000000	1.290323
0.868687	1.000000	1.290323
0.878788	1.000000	1.290323
0.888889	1.000000	1.290323
0.898990	1.000000	1.290323
0.909091	1.000000	1.290323
0.919192	1.000000	1.290323
0.929293	1.000000	1.290323
0.939394	1.000000	1.290323
0.949495	1.000000	1.290323
0.959596	1.000000	1.290323
0.969697	1.000000	1.290323
0.979798	1.000000	1.290323
0.989899	1.000000	1.290323
1.000000	1.000000	1.290323


==> fig/belief/data/pdf_data_a_i=0.50_n_1=5.txt <==
a_j_values	Prior_PDF	Posterior_PDF
0.000000	1.000000	0.000000
0.010101	1.000000	0.000013
0.020202	1.000000	0.000106
0.030303	1.000000	0.000356
0.040404	1.000000	0.000844
0.050505	1.000000	0.001649
0.060606	1.000000	0.002849
0.070707	1.000000	0.004525
0.080808	1.000000	0.006754
0.090909	1.000000	0.009617
0.101010	1.000000	0.013192
0.111111	1.000000	0.017558
0.121212	1.000000	0.022795
0.131313	1.000000	0.028982
0.141414	1.000000	0.036198
0.151515	1.000000	0.044522
0.161616	1.000000	0.054034
0.171717	1.000000	0.064811
0.181818	1.000000	0.076935
0.191919	1.000000	0.090483
0.202020	1.000000	0.105534
0.212121	1.000000	0.122169
0.222222	1.000000	0.140466
0.232323	1.000000	0.160505
0.242424	1.000000	0.182364
0.252525	1.000000	0.206122
0.262626	1.000000	0.231859
0.272727	1.000000	0.259654
0.282828	1.000000	0.289587
0.292929	1.000000	0.321735
0.303030	1.000000	0.356179
0.313131	1.000000	0.392997
0.323232	1.000000	0.432269
0.333333	1.000000	0.474074
0.343434	1.000000	0.518491
0.353535	1.000000	0.565599
0.363636	1.000000	0.615477
0.373737	1.000000	0.668205
0.383838	1.000000	0.723861
0.393939	1.000000	0.782525
0.404040	1.000000	0.844276
0.414141	1.000000	0.909193
0.424242	1.000000	0.977355
0.434343	1.000000	1.048841
0.444444	1.000000	1.123731
0.454545	1.000000	1.202104
0.464646	1.000000	1.284038
0.474747	1.000000	1.369613
0.484848	1.000000	1.458909
0.494949	1.000000	1.552003
0.505051	1.000000	1.600000
0.515152	1.000000	1.600000
0.525253	1.000000	1.600000
0.535354	1.000000	1.600000
0.545455	1.000000	1.600000
0.555556	1.000000	1.600000
0.565657	1.000000	1.600000
0.575758	1.000000	1.600000
0.585859	1.000000	1.600000
0.595960	1.000000	1.600000
0.606061	1.000000	1.600000
0.616162	1.000000	1.600000
0.626263	1.000000	1.600000
0.636364	1.000000	1.600000
0.646465	1.000000	1.600000
0.656566	1.000000	1.600000
0.666667	1.000000	1.600000
0.676768	1.000000	1.600000
0.686869	1.000000	1.600000
0.696970	1.000000	1.600000
0.707071	1.000000	1.600000
0.717172	1.000000	1.600000
0.727273	1.000000	1.600000
0.737374	1.000000	1.600000
0.747475	1.000000	1.600000
0.757576	1.000000	1.600000
0.767677	1.000000	1.600000
0.777778	1.000000	1.600000
0.787879	1.000000	1.600000
0.797980	1.000000	1.600000
0.808081	1.000000	1.600000
0.818182	1.000000	1.600000
0.828283	1.000000	1.600000
0.838384	1.000000	1.600000
0.848485	1.000000	1.600000
0.858586	1.000000	1.600000
0.868687	1.000000	1.600000
0.878788	1.000000	1.600000
0.888889	1.000000	1.600000
0.898990	1.000000	1.600000
0.909091	1.000000	1.600000
0.919192	1.000000	1.600000
0.929293	1.000000	1.600000
0.939394	1.000000	1.600000
0.949495	1.000000	1.600000
0.959596	1.000000	1.600000
0.969697	1.000000	1.600000
0.979798	1.000000	1.600000
0.989899	1.000000	1.600000
1.000000	1.000000	1.600000


==> fig/belief/data/pdf_data_a_i=0.80_n_1=5.txt <==
a_j_values	Prior_PDF	Posterior_PDF
0.000000	1.000000	0.000000
0.010101	1.000000	0.000005
0.020202	1.000000	0.000040
0.030303	1.000000	0.000136
0.040404	1.000000	0.000322
0.050505	1.000000	0.000629
0.060606	1.000000	0.001087
0.070707	1.000000	0.001726
0.080808	1.000000	0.002577
0.090909	1.000000	0.003669
0.101010	1.000000	0.005032
0.111111	1.000000	0.006698
0.121212	1.000000	0.008696
0.131313	1.000000	0.011056
0.141414	1.000000	0.013809
0.151515	1.000000	0.016984
0.161616	1.000000	0.020612
0.171717	1.000000	0.024724
0.181818	1.000000	0.029348
0.191919	1.000000	0.034516
0.202020	1.000000	0.040258
0.212121	1.000000	0.046604
0.222222	1.000000	0.053584
0.232323	1.000000	0.061228
0.242424	1.000000	0.069566
0.252525	1.000000	0.078629
0.262626	1.000000	0.088447
0.272727	1.000000	0.099050
0.282828	1.000000	0.110469
0.292929	1.000000	0.122732
0.303030	1.000000	0.135871
0.313131	1.000000	0.149917
0.323232	1.000000	0.164898
0.333333	1.000000	0.180845
0.343434	1.000000	0.197789
0.353535	1.000000	0.215759
0.363636	1.000000	0.234786
0.373737	1.000000	0.254900
0.383838	1.000000	0.276131
0.393939	1.000000	0.298510
0.404040	1.000000	0.322066
0.414141	1.000000	0.346830
0.424242	1.000000	0.372831
0.434343	1.000000	0.400101
0.444444	1.000000	0.428669
0.454545	1.000000	0.458566
0.464646	1.000000	0.489822
0.474747	1.000000	0.522466
0.484848	1.000000	0.556529
0.494949	1.000000	0.592042
0.505051	1.000000	0.629035
0.515152	1.000000	0.667536
0.525253	1.000000	0.707578
0.535354	1.000000	0.749190
0.545455	1.000000	0.792402
0.555556	1.000000	0.837245
0.565657	1.000000	0.883748
0.575758	1.000000	0.931942
0.585859	1.000000	0.981857
0.595960	1.000000	1.033524
0.606061	1.000000	1.086972
0.616162	1.000000	1.142231
0.626263	1.000000	1.199332
0.636364	1.000000	1.258306
0.646465	1.000000	1.319181
0.656566	1.000000	1.381989
0.666667	1.000000	1.446759
0.676768	1.000000	1.513522
0.686869	1.000000	1.582309
0.696970	1.000000	1.653148
0.707071	1.000000	1.726071
0.717172	1.000000	1.801107
0.727273	1.000000	1.878287
0.737374	1.000000	1.957641
0.747475	1.000000	2.039199
0.757576	1.000000	2.122991
0.767677	1.000000	2.209048
0.777778	1.000000	2.297400
0.787879	1.000000	2.388077
0.797980	1.000000	2.481108
0.808081	1.000000	2.500000
0.818182	1.000000	2.500000
0.828283	1.000000	2.500000
0.838384	1.000000	2.500000
0.848485	1.000000	2.500000
0.858586	1.000000	2.500000
0.868687	1.000000	2.500000
0.878788	1.000000	2.500000
0.888889	1.000000	2.500000
0.898990	1.000000	2.500000
0.909091	1.000000	2.500000
0.919192	1.000000	2.500000
0.929293	1.000000	2.500000
0.939394	1.000000	2.500000
0.949495	1.000000	2.500000
0.959596	1.000000	2.500000
0.969697	1.000000	2.500000
0.979798	1.000000	2.500000
0.989899	1.000000	2.500000
1.000000	1.000000	2.500000


==> fig/envelopefails/data/utility_foc_a_i=0.30.txt <==
0	NaN
0.0101010101010101	-8.70349254252857e-08
0.0202020202020202	-7.0568325780276e-07
0.0303030303030303	-2.41410575776324e-06
0.0404040404040404	-5.80085028289956e-06
0.0505050505050505	-1.14864591002207e-05
0.0606060606060606	-2.01250329380448e-05
0.0707070707070707	-3.24055806728176e-05
0.0808080808080808	-4.90528730079911e-05
0.0909090909090909	-7.08273802388685e-05
0.101010101010101	-9.85237082137919e-05
0.111111111111111	-0.000132966752903294
0.121212121212121	-0.000175004572580452
0.131313131313131	-0.000225496727503879
0.141414141414141	-0.000285296560186406
0.151515151515152	-0.00035522558483521
0.161616161616162	-0.000436037822371283
0.171717171717172	-0.000528371557587206
0.181818181818182	-0.000632685607492449
0.191919191919192	-0.000749176774736615
0.202020202020202	-0.000877674717205908
0.212121212121212	-0.00101750999447112
0.222222222222222	-0.00116735055374249
0.232323232323232	-0.00132500139237591
0.242424242424242	-0.00148716158079584
0.252525252525253	-0.00164913224897567
0.262626262626263	-0.00180446853137051
0.272727272727273	-0.00194456782945917
0.282828282828283	-0.00205818608785199
0.292929292929293	-0.00213087308929542
0.303030303030303	-0.00214443801407068
0.313131313131313	-0.00208594730229146
0.323232323232323	-0.00195669985977879
0.333333333333333	-0.00175962431546509
0.343434343434343	-0.00149782942061289
0.353535353535354	-0.00117461655243443
0.363636363636364	-0.000793493216619289
0.373737373737374	-0.000358187639827253
0.383838383838384	0.000127335447447726
0.393939393939394	0.000658857726821241
0.404040404040404	0.00123188878433259
0.414141414141414	0.00184164604372384
0.424242424242424	0.00248303299078489
0.434343434343434	0.00315061552265075
0.444444444444444	0.00383859623777765
0.454545454545455	0.00454078646196365
0.464646464646465	0.00525057578292773
0.474747474747475	0.00596089884028436
0.484848484848485	0.00666419908886894
0.494949494949495	0.00735238922084718
0.505050505050505	0.00801680789537951
0.515151515151515	0.00864817238323918
0.525252525252525	0.00923652668704238
0.535353535353535	0.0097711846448898
0.545454545454545	0.0102406674653756
0.555555555555556	0.0106326350741004
0.565656565656566	0.0109338105748892
0.575757575757576	0.0111298970415505
0.585858585858586	0.011205485756717
0.595959595959596	0.0111439549013533
0.606060606060606	0.0109273575699077
0.616161616161616	0.0105362978395692
0.626262626262626	0.00994979345504055
0.636363636363636	0.00914512349969877
0.646464646464647	0.00809765920658842
0.656565656565657	0.00678067581453848
0.666666666666667	0.00516514309146911
0.676767676767677	0.00321949182378667
0.686868686868687	0.000909353202227736
0.696969696969697	-0.0018027323853593
0.707070707070707	-0.00495764112148557
0.717171717171717	-0.00860003059627867
0.727272727272727	-0.0127787488381116
0.737373737373737	-0.0175472933538392
0.747474747474748	-0.0229643267722946
0.757575757575758	-0.0290942565514542
0.767676767676768	-0.0360078871674759
0.777777777777778	-0.0437831542494591
0.787878787878788	-0.0525059512464008
0.797979797979798	-0.0622710603896357
0.808080808080808	-0.0731832009043985
0.818181818181818	-0.0853582085609516
0.828282828282828	-0.0989243616333254
0.838383838383838	-0.114023868990963
0.848484848484849	-0.130814536145001
0.858585858585859	-0.149471624254321
0.868686868686869	-0.170189914858441
0.878787878787879	-0.193185988720714
0.888888888888889	-0.218700719618953
0.898989898989899	-0.247001971802127
0.909090909090909	-0.278387471220081
0.919191919191919	-0.313187792960266
0.929292929292929	-0.35176936724399
0.939393939393939	-0.394537349629378
0.94949494949495	-0.441938122690047
0.95959595959596	-0.494461090807934
0.96969696969697	-0.55263929153822
0.97979797979798	-0.617048172955972
0.98989898989899	-0.688301678242121
1	-0.767044548479115


==> fig/envelopefails/data/utility_foc_a_i=0.50.txt <==
0	NaN
0.0101010101010101	-8.70349254957281e-08
0.0202020202020202	-7.05683293869232e-07
0.0303030303030303	-2.4141071442796e-06
0.0404040404040404	-5.80086874893353e-06
0.0505050505050505	-1.1486596682895e-05
0.0606060606060606	-2.01257428344247e-05
0.0707070707070707	-3.24084232748889e-05
0.0808080808080808	-4.90623276173799e-05
0.0909090909090909	-7.08546710405181e-05
0.101010101010101	-9.85941505430555e-05
0.111111111111111	-0.00013313285223093
0.121212121212121	-0.000175368039526936
0.131313131313131	-0.000226243733140388
0.141414141414141	-0.000286751972446896
0.151515151515152	-0.000357933624614303
0.161616161616162	-0.000440878582378345
0.171717171717172	-0.000536725163830082
0.181818181818182	-0.000646658497937051
0.191919191919192	-0.000771907647792884
0.202020202020202	-0.000913741189788884
0.212121212121212	-0.00107346093103991
0.222222222222222	-0.00125239340949203
0.232323232323232	-0.00145187878120874
0.242424242424242	-0.00167325665739542
0.252525252525253	-0.00191784840980187
0.262626262626263	-0.002186935417263
0.272727272727273	-0.00248173267832849
0.282828282828283	-0.00280335716522271
0.292929292929293	-0.00315279024280305
0.303030303030303	-0.00353083342278672
0.313131313131313	-0.00393805666833799
0.323232323232323	-0.00437473840719954
0.333333333333333	-0.00484079635296955
0.343434343434343	-0.00533570817393389
0.353535353535354	-0.00585842098713221
0.363636363636364	-0.0064072485921487
0.373737373737374	-0.00697975529456502
0.383838383838384	-0.00757262510319779
0.393939393939394	-0.00818151501828419
0.404040404040404	-0.00880089105981036
0.414141414141414	-0.00942384561634997
0.424242424242424	-0.0100418946252671
0.434343434343434	-0.0106447530251361
0.444444444444444	-0.0112200868509616
0.454545454545455	-0.0117532402725065
0.464646464646465	-0.0122269358060365
0.474747474747475	-0.0126209458604071
0.484848484848485	-0.0129117337100316
0.494949494949495	-0.0130720619203081
0.505050505050505	-0.0130715215803743
0.515151515151515	-0.0128978898271448
0.525252525252525	-0.012560195780529
0.535353535353535	-0.0120691256024263
0.545454545454545	-0.0114361580842425
0.555555555555556	-0.010673633300377
0.565656565656566	-0.00979482814700474
0.575757575757576	-0.00881403955031738
0.585858585858586	-0.00774667622768198
0.595959595959596	-0.00660935999813414
0.606060606060606	-0.00542003776722547
0.616161616161616	-0.00419810545776698
0.626262626262626	-0.00296454532505595
0.636363636363636	-0.00174207828571532
0.646464646464647	-0.000555333106700528
0.656565656565657	0.00056896545081736
0.666666666666667	0.00160178715475855
0.676767676767677	0.00251156279152936
0.686868686868687	0.00326392355186639
0.696969696969697	0.00382140982361807
0.707070707070707	0.0041431454242732
0.717171717171717	0.00418447276370422
0.727272727272727	0.00389654381353816
0.737373737373737	0.00322586106692005
0.747474747474748	0.00211376189501694
0.757575757575758	0.000495838839852297
0.767676767676768	-0.00169871257473173
0.777777777777778	-0.00454782797783451
0.787878787878788	-0.0081374008184531
0.797979797979798	-0.0125622133279222
0.808080808080808	-0.0179269847314765
0.818181818181818	-0.0243475507993783
0.828282828282828	-0.0319521898056581
0.838383838383838	-0.0408831106197592
0.848484848484849	-0.0512981187528174
0.858585858585859	-0.063372475363715
0.868686868686869	-0.0773009619919705
0.878787878787879	-0.0933001594009362
0.888888888888889	-0.111610941368425
0.898989898989899	-0.132501172143406
0.909090909090909	-0.156268577675724
0.919191919191919	-0.183243733052831
0.929292929292929	-0.213793068496034
0.939393939393939	-0.248321739563458
0.94949494949495	-0.287276128828721
0.95959595959596	-0.331145640673759
0.96969696969697	-0.380463312653753
0.97979797979798	-0.435804592843769
0.98989898989899	-0.497783424424741
1	-0.567044548479115


==> fig/envelopefails/data/utility_foc_a_i=0.70.txt <==
0	NaN
0.0101010101010101	-8.70349255001645e-08
0.0202020202020202	-7.05683296140702e-07
0.0303030303030303	-2.41410723160254e-06
0.0404040404040404	-5.80086991192607e-06
0.0505050505050505	-1.14866053478647e-05
0.0606060606060606	-2.01257875437651e-05
0.0707070707070707	-3.24086023022334e-05
0.0808080808080808	-4.90629230695642e-05
0.0909090909090909	-7.08563898177606e-05
0.101010101010101	-9.85985870075465e-05
0.111111111111111	-0.000133143313182133
0.121212121212121	-0.000175390930709249
0.131313131313131	-0.000226290779625301
0.141414141414141	-0.000286843634447301
0.151515151515152	-0.000358104177213086
0.161616161616162	-0.000441183453896725
0.171717171717172	-0.000537251274733226
0.181818181818182	-0.000647538511885232
0.191919191919192	-0.000773339240305769
0.202020202020202	-0.000916012659608286
0.212121212121212	-0.00107698472626249
0.222222222222222	-0.00125774941650787
0.232323232323232	-0.00145986953103422
0.242424242424242	-0.00168497694273973
0.252525252525253	-0.0019347721787648
0.262626262626263	-0.00221102321753864
0.272727272727273	-0.00251556337079344
0.282828282828283	-0.00285028810942981
0.292929292929293	-0.00321715068079102
0.303030303030303	-0.00361815635336344
0.313131313131313	-0.00405535511320976
0.323232323232323	-0.00453083262461044
0.333333333333333	-0.00504669925549429
0.343434343434343	-0.00560507695634375
0.353535353535354	-0.00620808376943695
0.363636363636364	-0.00685781573361753
0.373737373737374	-0.0075563259383569
0.383838383838384	-0.00830560046979497
0.393939393939394	-0.00910753098083356
0.404040404040404	-0.00996388360734399
0.414141414141414	-0.0108762639432898
0.424242424242424	-0.0118460777792288
0.434343434343434	-0.0128744873014423
0.444444444444444	-0.0139623624430687
0.454545454545455	-0.0151102270743456
0.464646464646465	-0.0163181997166846
0.474747474747475	-0.0175859284651446
0.484848484848485	-0.018912519806318
0.494949494949495	-0.0202964610241299
0.505050505050505	-0.0217355358950759
0.515151515151515	-0.0232267333875597
0.525252525252525	-0.024766149097896
0.535353535353535	-0.026348879178961
0.545454545454545	-0.027968906547279
0.555555555555556	-0.0296189791915138
0.565656565656566	-0.031290480451025
0.575757575757576	-0.0329732911886754
0.585858585858586	-0.0346556438489264
0.595959595959596	-0.0363239684721731
0.606060606060606	-0.0379627308312305
0.616161616161616	-0.0395542629681572
0.626262626262626	-0.0410785865418066
0.636363636363636	-0.0425132295515857
0.646464646464647	-0.0438330371842854
0.656565656565657	-0.0450099777423474
0.666666666666667	-0.046012944857912
0.676767676767677	-0.0468075574823087
0.686868686868687	-0.0473559594707366
0.696969696969697	-0.0476166209627047
0.707070707070707	-0.0475495086849339
0.717171717171717	-0.0471676116521136
0.727272727272727	-0.0465193646699719
0.737373737373737	-0.0456582652453637
0.747474747474748	-0.044642976007122
0.757575757575758	-0.0435379044132234
0.767676767676768	-0.0424138549398256
0.777777777777778	-0.041348763216028
0.787878787878788	-0.0404285226908277
0.797979797979798	-0.0397479155955593
0.808080808080808	-0.0394116611554578
0.818181818181818	-0.039535595140785
0.828282828282828	-0.0402479958255719
0.838383838383838	-0.0416910720792616
0.848484848484849	-0.0440226294129897
0.858585858585859	-0.047417928985639
0.868686868686869	-0.0520717523367273
0.878787878787879	-0.0582006802296074
0.888888888888889	-0.0660455864420922
0.898989898989899	-0.0758743352231507
0.909090909090909	-0.0879846525226281
0.919191919191919	-0.102707113427975
0.929292929292929	-0.1204081481605
0.939393939393939	-0.141492912278327
0.94949494949495	-0.166407788355074
0.95959595959596	-0.195642180772679
0.96969696969697	-0.22972912708632
0.97979797979798	-0.269244075371067
0.98989898989899	-0.314800968807849
1	-0.367044548479115


==> fig/envelopefails/data/utility_foc_a_i=0.80.txt <==
0	NaN
0.0101010101010101	-8.70349255006338e-08
0.0202020202020202	-7.05683296380981e-07
0.0303030303030303	-2.41410724083968e-06
0.0404040404040404	-5.80087003494913e-06
0.0505050505050505	-1.14866062644579e-05
0.0606060606060606	-2.01257922731849e-05
0.0707070707070707	-3.2408621240009e-05
0.0808080808080808	-4.90629860573713e-05
0.0909090909090909	-7.08565716325432e-05
0.101010101010101	-9.85990563032801e-05
0.111111111111111	-0.000133144419756924
0.121212121212121	-0.000175393352172154
0.131313131313131	-0.000226295756271614
0.141414141414141	-0.000286853330588408
0.151515151515152	-0.000358122218517626
0.161616161616162	-0.000441215703653973
0.171717171717172	-0.000537306927517723
0.181818181818182	-0.000647631601053922
0.191919191919192	-0.000773490676265621
0.202020202020202	-0.000916252939023888
0.212121212121212	-0.00107735747849963
0.222222222222222	-0.00125831598280108
0.232323232323232	-0.0014607148042938
0.242424242424242	-0.00168621673174734
0.252525252525253	-0.00193656239991653
0.262626262626263	-0.00221357126045073
0.272727272727273	-0.00251914203115927
0.282828282828283	-0.00285525253367679
0.292929292929293	-0.00322395882250417
0.303030303030303	-0.00362739350128785
0.313131313131313	-0.0040677631150877
0.323232323232323	-0.00454734450032104
0.333333333333333	-0.00506847996711406
0.343434343434343	-0.00563357118200594
0.353535353535354	-0.00624507161240644
0.363636363636364	-0.00690547738798639
0.373737373737374	-0.00761731642837366
0.383838383838384	-0.00838313568123927
0.393939393939394	-0.0092054863102062
0.404040404040404	-0.0100869066681322
0.414141414141414	-0.0110299028883579
0.424242424242424	-0.0120369269246456
0.434343434343434	-0.013110351869962
0.444444444444444	-0.014252444385194
0.454545454545455	-0.0154653340716035
0.464646464646465	-0.0167509796255909
0.474747474747475	-0.0181111316215108
0.484848484848485	-0.019547291778216
0.494949494949495	-0.0210606685781618
0.505050505050505	-0.0226521291247589
0.515151515151515	-0.0243221471448033
0.525252525252525	-0.0260707470688894
0.535353535353535	-0.0278974441544747
0.545454545454545	-0.0298011806545878
0.555555555555556	-0.031780258081031
0.565656565656566	-0.0338322656654815
0.575757575757576	-0.0359540051864451
0.585858585858586	-0.0381414124060613
0.595959595959596	-0.0403894754500424
0.606060606060606	-0.0426921505685249
0.616161616161616	-0.0450422758375922
0.626262626262626	-0.0474314835033106
0.636363636363636	-0.0498501118352562
0.646464646464647	-0.0522871175481138
0.656565656565657	-0.0547299900718165
0.666666666666667	-0.0571646692072352
0.676767676767677	-0.0595754680004685
0.686868686868687	-0.0619450030097742
0.696969696969697	-0.0642541345310709
0.707070707070707	-0.0664819197972076
0.717171717171717	-0.0686055826796949
0.727272727272727	-0.070600504006375
0.737373737373737	-0.072440237271453
0.747474747474748	-0.0740965552615898
0.757575757575758	-0.0755395339579565
0.767676767676768	-0.0767376810009416
0.777777777777778	-0.0776581170184289
0.787878787878788	-0.0782668192093269
0.797979797979798	-0.0785289377185613
0.808080808080808	-0.0784219814104475
0.818181818181818	-0.078020826858569
0.828282828282828	-0.0774535563275063
0.838383838383838	-0.0768623786867028
0.848484848484849	-0.0764050994472939
0.858585858585859	-0.0762569797681624
0.868686868686869	-0.0766128011888262
0.878787878787879	-0.0776891444726381
0.888888888888889	-0.0797268833974109
0.898989898989899	-0.0829938822121137
0.909090909090909	-0.0877878668665917
0.919191919191919	-0.0944394124482951
0.929292929292929	-0.103314949178533
0.939393939393939	-0.11481963261543
0.94949494949495	-0.129399845332603
0.95959595959596	-0.147544991711989
0.96969696969697	-0.169788109308769
0.97979797979798	-0.19670464619801
0.98989898989899	-0.228908545560643
1	-0.267044548479116


==> fig/envelopefails/data/utility_foc_a_i=0.90.txt <==
0	NaN
0.0101010101010101	-8.70349255007798e-08
0.0202020202020202	-7.05683296455736e-07
0.0303030303030303	-2.41410724371352e-06
0.0404040404040404	-5.80087007322378e-06
0.0505050505050505	-1.14866065496263e-05
0.0606060606060606	-2.0125793744591e-05
0.0707070707070707	-3.2408627131886e-05
0.0808080808080808	-4.90630056539924e-05
0.0909090909090909	-7.08566281983384e-05
0.101010101010101	-9.85992023094848e-05
0.111111111111111	-0.000133144764031917
0.121212121212121	-0.000175394105532101
0.131313131313131	-0.00022629730459432
0.141414141414141	-0.000286856347229434
0.151515151515152	-0.000358127831486624
0.161616161616162	-0.00044122573712396
0.171717171717172	-0.000537324242083494
0.181818181818182	-0.000647660562741077
0.191919191919192	-0.00077353779067168
0.202020202020202	-0.000916327694200698
0.212121212121212	-0.00107747344831471
0.222222222222222	-0.00125849225159763
0.232323232323232	-0.001460977783758
0.242424242424242	-0.00168660245203986
0.252525252525253	-0.00193711936938639
0.262626262626263	-0.00221436400167635
0.272727272727273	-0.00252025541570668
0.282828282828283	-0.00285679705388222
0.292929292929293	-0.00322607695582925
0.303030303030303	-0.0036302673414151
0.313131313131313	-0.00407162346397328
0.323232323232323	-0.00455248163695475
0.333333333333333	-0.00507525633180643
0.343434343434343	-0.00564243623968102
0.353535353535354	-0.00625657918468052
0.363636363636364	-0.00692030577180981
0.373737373737374	-0.00763629164875833
0.383838383838384	-0.00840725825714123
0.393939393939394	-0.00923596194603381
0.404040404040404	-0.0101251813186591
0.414141414141414	-0.0110777026820885
0.424242424242424	-0.0120963034699646
0.434343434343434	-0.0131837335097449
0.444444444444444	-0.0143426940090277
0.454545454545455	-0.015575814140402
0.464646464646465	-0.0168856251112609
0.474747474747475	-0.0182745316144611
0.484848484848485	-0.0197447805679841
0.494949494949495	-0.0212984270672868
0.505050505050505	-0.0229372974933283
0.515151515151515	-0.0246629497428868
0.525252525252525	-0.0264766305764032
0.535353535353535	-0.0283792301129458
0.545454545454545	-0.0303712335428619
0.555555555555556	-0.0324526701772455
0.565656565656566	-0.0346230600106581
0.575757575757576	-0.0368813580408951
0.585858585858586	-0.0392258966684996
0.595959595959596	-0.0416543265909216
0.606060606060606	-0.0441635567136813
0.616161616161616	-0.0467496937259025
0.626262626262626	-0.0494079821327282
0.636363636363636	-0.0521327457054016
0.646464646464647	-0.0549173315045725
0.656565656565657	-0.0577540578575104
0.666666666666667	-0.06063416792973
0.676767676767677	-0.0635477908309169
0.686868686868687	-0.0664839125394187
0.696969696969697	-0.0694303593249019
0.707070707070707	-0.0723737968015375
0.717171717171717	-0.0752997482611268
0.727272727272727	-0.0781926365239651
0.737373737373737	-0.0810358542118384
0.747474747474748	-0.0838118680985402
0.757575757575758	-0.0865023640332533
0.767676767676768	-0.0890884398627481
0.777777777777778	-0.0915508547964444
0.787878787878788	-0.0938703447530665
0.797979797979798	-0.0960280143761255
0.808080808080808	-0.098005817567123
0.818181818181818	-0.0997871394931022
0.828282828282828	-0.10135749397334
0.838383838383838	-0.102705350777385
0.848484848484849	-0.103823107432889
0.858585858585859	-0.104708219294515
0.868686868686869	-0.105364499356165
0.878787878787879	-0.105803594873839
0.888888888888889	-0.106046640288411
0.898989898989899	-0.10612607378698
0.909090909090909	-0.10611994800859
0.919191919191919	-0.106301838360308
0.929292929292929	-0.107038131414112
0.939393939393939	-0.108733982728127
0.94949494949495	-0.111835774875971
0.95959595959596	-0.116832912239579
0.96969696969697	-0.124258432374133
0.97979797979798	-0.134687783354701
0.98989898989899	-0.148734908362212
1	-0.167044548479116


==> fig/envelopefails/data/utility_foc_a_i=0.98.txt <==
0	NaN
0.0101010101010101	-8.70349255007467e-08
0.0202020202020202	-7.05683296438776e-07
0.0303030303030303	-2.41410724306152e-06
0.0404040404040404	-5.80087006454024e-06
0.0505050505050505	-1.14866064849289e-05
0.0606060606060606	-2.01257934107663e-05
0.0707070707070707	-3.24086257951687e-05
0.0808080808080808	-4.90630012080167e-05
0.0909090909090909	-7.0856615364996e-05
0.101010101010101	-9.85991691843849e-05
0.111111111111111	-0.000133144685924664
0.121212121212121	-0.000175393934613861
0.131313131313131	-0.000226296953319219
0.141414141414141	-0.000286855662830195
0.151515151515152	-0.000358126558046504
0.161616161616162	-0.000441223460784428
0.171717171717172	-0.000537320313848237
0.181818181818182	-0.000647653992069765
0.191919191919192	-0.000773527101609452
0.202020202020202	-0.000916310734149545
0.212121212121212	-0.00107744713770881
0.222222222222222	-0.00125845226068417
0.232323232323232	-0.00146091812039614
0.242424242424242	-0.00168651494190115
0.252525252525253	-0.00193699300715834
0.262626262626263	-0.00221418414882452
0.272727272727273	-0.00252000281702813
0.282828282828283	-0.00285644664147187
0.292929292929293	-0.0032255964051694
0.303030303030303	-0.00362961534007359
0.313131313131313	-0.00407074764884764
0.323232323232323	-0.00455131615111406
0.333333333333333	-0.00507371894674868
0.343434343434343	-0.00564042498322945
0.353535353535354	-0.0062539684087751
0.363636363636364	-0.00691694158809838
0.373737373737374	-0.00763198665314324
0.383838383838384	-0.00840178545728028
0.393939393939394	-0.00922904779821654
0.404040404040404	-0.0101164977724685
0.414141414141414	-0.0110668581228032
0.424242424242424	-0.0120828324397444
0.434343434343434	-0.0131670850792609
0.444444444444444	-0.0143222186613378
0.454545454545455	-0.0155507490185172
0.464646464646465	-0.0168550774699871
0.474747474747475	-0.0182374603057281
0.484848484848485	-0.0196999753769641
0.494949494949495	-0.0212444857041625
0.505050505050505	-0.022872600032568
0.515151515151515	-0.0245856302883235
0.525252525252525	-0.0263845459162694
0.535353535353535	-0.0282699251142905
0.545454545454545	-0.0302419030194403
0.555555555555556	-0.0323001169490323
0.565656565656566	-0.0344436488565628
0.575757575757576	-0.0366709652290532
0.585858585858586	-0.0389798547306571
0.595959595959596	-0.0413673639889152
0.606060606060606	-0.0438297320268262
0.616161616161616	-0.046362323968224
0.626262626262626	-0.048959564788403
0.636363636363636	-0.0516148740494931
0.646464646464647	-0.0543206027541408
0.656565656565657	-0.0570679736754436
0.666666666666667	-0.0598470267801613
0.676767676767677	-0.0626465716608551
0.686868686868687	-0.0654541492362105
0.696969696969697	-0.0682560053733569
0.707070707070707	-0.0710370795379638
0.717171717171717	-0.0737810120941388
0.727272727272727	-0.0764701744637178
0.737373737373737	-0.0790857270203109
0.747474747474748	-0.0816077103436131
0.757575757575758	-0.0840151762985969
0.767676767676768	-0.0862863663339424
0.777777777777778	-0.0883989454112811
0.787878787878788	-0.0903303010706201
0.797979797979798	-0.0920579182849181
0.808080808080808	-0.0935598419175303
0.818181818181818	-0.0948152397030465
0.828282828282828	-0.0958050796192749
0.838383838383838	-0.0965129361445869
0.848484848484849	-0.0969259399601221
0.858585858585859	-0.0970358848082086
0.868686868686869	-0.0968405029483262
0.878787878787879	-0.0963449162360362
0.888888888888889	-0.0955632622712114
0.898989898989899	-0.0945204829103236
0.909090909090909	-0.0932542437923551
0.919191919191919	-0.0918169258210393
0.929292929292929	-0.0902775894303958
0.939393939393939	-0.0887237557205093
0.94949494949495	-0.087262770137295
0.95959595959596	-0.0860224087039477
0.96969696969697	-0.0851502485954561
0.97979797979798	-0.0848111507630209
0.98989898989899	-0.0852538558996012
1	-0.0870445484791158

